Equivariant Priors for Compressed Sensing with Unknown Orientation

In compressed sensing, the goal is to reconstruct the signal from an underdetermined system of linear measurements. Thus, prior knowledge about the signal of interest and its structure is required. Additionally, in many scenarios, the signal has an unknown orientation prior to measurements. To address such recovery problems, we propose using equivariant generative models as a prior, which encapsulate orientation information in their latent space. Thereby, we show that signals with unknown orientations can be recovered with iterative gradient descent on the latent space of these models and provide additional theoretical recovery guarantees. We construct an equivariant variational autoencoder and use the decoder as generative prior for compressed sensing. We discuss additional potential gains of the proposed approach in terms of convergence and latency.

==> results/plots/best_vaes/conv_iter.csv <==
rotation,val_type,m,vae_128,eq_vae_128
,mean,10,tensor(293.0807),tensor(306.9129)
,mean,25,tensor(92.6857),tensor(51.5072)
,mean,50,tensor(44.9266),tensor(32.9160)
,mean,100,tensor(36.5159),tensor(21.1826)
,mean,200,tensor(32.9732),tensor(21.3847)
,mean,500,tensor(31.3352),tensor(20.2183)
,std,10,tensor(1.1809),tensor(1.1127)
,std,25,tensor(0.3263),tensor(0.1683)
,std,50,tensor(0.1108),tensor(0.0724)
,std,100,tensor(0.0782),tensor(0.0499)
,std,200,tensor(0.0670),tensor(0.0392)
,std,500,tensor(0.0613),tensor(0.0375)
known_angle_,mean,10,tensor(187.8885),tensor(169.6020)
known_angle_,mean,25,tensor(49.2243),tensor(33.3468)
known_angle_,mean,50,tensor(34.9141),tensor(23.7248)
known_angle_,mean,100,tensor(28.7270),tensor(18.8954)
known_angle_,mean,200,tensor(26.3537),tensor(17.9637)
known_angle_,mean,500,tensor(25.4353),tensor(18.4142)
known_angle_,std,10,tensor(1.0862),tensor(1.0786)
known_angle_,std,25,tensor(0.1555),tensor(0.0978)
known_angle_,std,50,tensor(0.0896),tensor(0.0548)
known_angle_,std,100,tensor(0.0676),tensor(0.0412)
known_angle_,std,200,tensor(0.0603),tensor(0.0353)
known_angle_,std,500,tensor(0.0567),tensor(0.0322)
unknown_angle_,mean,10,tensor(277.0603),tensor(280.1761)
unknown_angle_,mean,25,tensor(95.4886),tensor(51.6628)
unknown_angle_,mean,50,tensor(51.5105),tensor(31.7661)
unknown_angle_,mean,100,tensor(40.6264),tensor(23.0578)
unknown_angle_,mean,200,tensor(35.2839),tensor(21.5466)
unknown_angle_,mean,500,tensor(33.1105),tensor(20.3805)
unknown_angle_,std,10,tensor(1.2780),tensor(1.2386)
unknown_angle_,std,25,tensor(0.3901),tensor(0.1838)
unknown_angle_,std,50,tensor(0.1670),tensor(0.0765)
unknown_angle_,std,100,tensor(0.1103),tensor(0.0525)
unknown_angle_,std,200,tensor(0.0942),tensor(0.0444)
unknown_angle_,std,500,tensor(0.0837),tensor(0.0396)
unknown_alternate_angle_,mean,10,tensor(283.3076),
unknown_alternate_angle_,mean,25,tensor(77.5121),
unknown_alternate_angle_,mean,50,tensor(47.5149),
unknown_alternate_angle_,mean,100,tensor(36.2713),
unknown_alternate_angle_,mean,200,tensor(31.5662),
unknown_alternate_angle_,mean,500,tensor(30.0407),
unknown_alternate_angle_,std,10,tensor(1.2240),
unknown_alternate_angle_,std,25,tensor(0.2889),
unknown_alternate_angle_,std,50,tensor(0.1373),
unknown_alternate_angle_,std,100,tensor(0.0919),
unknown_alternate_angle_,std,200,tensor(0.0754),
unknown_alternate_angle_,std,500,tensor(0.0683),


==> results/plots/best_vaes/conv_points.csv <==
rotation,val_type,m,vae_128,eq_vae_128
,mean,10,tensor(0.1165),tensor(0.0379)
,mean,25,tensor(1.),tensor(1.)
,mean,50,tensor(1.),tensor(1.)
,mean,100,tensor(1.),tensor(1.)
,mean,200,tensor(1.),tensor(1.)
,mean,500,tensor(1.),tensor(1.)
,std,10,,
,std,25,,
,std,50,,
,std,100,,
,std,200,,
,std,500,,
known_angle_,mean,10,tensor(0.9423),tensor(0.9538)
known_angle_,mean,25,tensor(1.),tensor(1.)
known_angle_,mean,50,tensor(1.),tensor(1.)
known_angle_,mean,100,tensor(1.),tensor(1.)
known_angle_,mean,200,tensor(1.),tensor(1.)
known_angle_,mean,500,tensor(1.),tensor(1.)
known_angle_,std,10,,
known_angle_,std,25,,
known_angle_,std,50,,
known_angle_,std,100,,
known_angle_,std,200,,
known_angle_,std,500,,
unknown_angle_,mean,10,tensor(0.1376),tensor(0.2777)
unknown_angle_,mean,25,tensor(1.),tensor(1.)
unknown_angle_,mean,50,tensor(1.),tensor(1.)
unknown_angle_,mean,100,tensor(1.),tensor(1.)
unknown_angle_,mean,200,tensor(1.),tensor(1.)
unknown_angle_,mean,500,tensor(1.),tensor(1.)
unknown_angle_,std,10,,
unknown_angle_,std,25,,
unknown_angle_,std,50,,
unknown_angle_,std,100,,
unknown_angle_,std,200,,
unknown_angle_,std,500,,
unknown_alternate_angle_,mean,10,tensor(0.2445),
unknown_alternate_angle_,mean,25,tensor(1.),
unknown_alternate_angle_,mean,50,tensor(1.),
unknown_alternate_angle_,mean,100,tensor(1.),
unknown_alternate_angle_,mean,200,tensor(1.),
unknown_alternate_angle_,mean,500,tensor(1.),
unknown_alternate_angle_,std,10,,
unknown_alternate_angle_,std,25,,
unknown_alternate_angle_,std,50,,
unknown_alternate_angle_,std,100,,
unknown_alternate_angle_,std,200,,
unknown_alternate_angle_,std,500,,


==> results/plots/best_vaes/conv_sec.csv <==
rotation,val_type,m,vae_128,eq_vae_128
,mean,10,0.03726893351853661,0.3394674463260143
,mean,25,0.013536250430307397,0.06583779845075369
,mean,50,0.0059784769098401086,0.03680946813002826
,mean,100,0.004901129290943146,0.023824698147733206
,mean,200,0.0046959335358428955,0.026356473981232642
,mean,500,0.004213616753079892,0.026245496491122247
,std,10,0.00015216207360269914,0.001233275882825685
,std,25,4.67763643887275e-05,0.00020764253374677764
,std,50,1.3770126559213105e-05,7.863534302602693e-05
,std,100,9.951563391241473e-06,5.3418711676675466e-05
,std,200,9.089708791782034e-06,4.578152891560595e-05
,std,500,7.88909734344683e-06,4.6767950850007713e-05
known_angle_,mean,10,0.026111052212443912,0.21687500157537748
known_angle_,mean,25,0.005341105405991078,0.042483861891298276
known_angle_,mean,50,0.00428409864513874,0.028104029833240503
known_angle_,mean,100,0.003214940246224403,0.021447550694534776
known_angle_,mean,200,0.004956160550408363,0.020253447915515897
known_angle_,mean,500,0.003031917674827576,0.022041911469366557
known_angle_,std,10,0.00015823831849823126,0.0013971005416811835
known_angle_,std,25,1.6230969249126626e-05,0.00012346850486186846
known_angle_,std,50,1.0818394377664664e-05,6.284611717361364e-05
known_angle_,std,100,7.517458540872874e-06,4.440834809064106e-05
known_angle_,std,200,1.0820425106819092e-05,3.761155522017167e-05
known_angle_,std,500,6.441325218150268e-06,3.6318587621951166e-05
unknown_angle_,mean,10,0.03805889450079482,0.3348505371588188
unknown_angle_,mean,25,0.016706775537047386,0.059046440694155704
unknown_angle_,mean,50,0.007027702963459491,0.03982361192459344
unknown_angle_,mean,100,0.005821488143422605,0.026734739382045267
unknown_angle_,mean,200,0.006282191211700439,0.023732561580402847
unknown_angle_,mean,500,0.004793563097486495,0.02564340700450897
unknown_angle_,std,10,0.00017470918751466853,0.0014765111309580283
unknown_angle_,std,25,6.692403216300814e-05,0.00021183750908484734
unknown_angle_,std,50,2.237389045487132e-05,9.574211116326873e-05
unknown_angle_,std,100,1.54839715741628e-05,5.957386163950353e-05
unknown_angle_,std,200,1.5049032899177693e-05,4.674026332910446e-05
unknown_angle_,std,500,1.1968319280170156e-05,4.7192435555726995e-05
unknown_alternate_angle_,mean,10,0.040465153124941894,
unknown_alternate_angle_,mean,25,0.013567928267204763,
unknown_alternate_angle_,mean,50,0.008544761177022457,
unknown_alternate_angle_,mean,100,0.006025934417004587,
unknown_alternate_angle_,mean,200,0.005442232138118746,
unknown_alternate_angle_,mean,500,0.005314891065900325,
unknown_alternate_angle_,std,10,0.00018161405925009647,
unknown_alternate_angle_,std,25,5.090096580734693e-05,
unknown_alternate_angle_,std,50,2.402741293982879e-05,
unknown_alternate_angle_,std,100,1.5256670862334684e-05,
unknown_alternate_angle_,std,200,1.292881938470903e-05,
unknown_alternate_angle_,std,500,1.1723066227024466e-05,


==> results/plots/best_vaes/mse.csv <==
rotation,val_type,m,vae_128,eq_vae_128
,mean,10,0.07977212220430374,0.07458307594060898
,mean,25,0.048739802092313766,0.04284687340259552
,mean,50,0.017987508326768875,0.010624230839312077
,mean,100,0.005486893001943827,0.0026721609756350517
,mean,200,0.003150125965476036,0.00205702125094831
,mean,500,0.0025752536021173,0.0018852966604754329
,std,10,0.0002955109067261219,0.00020928764715790748
,std,25,0.00030021777376532555,0.0002713100425899029
,std,50,0.00023165788501501084,0.0001582663506269455
,std,100,9.621409699320794e-05,3.131861565634608e-05
,std,200,3.653382649645209e-05,1.79005682002753e-05
,std,500,2.2422366309911013e-05,1.971957040950656e-05
known_angle_,mean,10,0.06013253703713417,0.05757104977965355
known_angle_,mean,25,0.02832701988518238,0.023116065189242363
known_angle_,mean,50,0.008359567262232304,0.003505733795464039
known_angle_,mean,100,0.002770540537312627,0.0012521861353889108
known_angle_,mean,200,0.0015993190463632345,0.0010201268596574664
known_angle_,mean,500,0.0013658511452376842,0.0009251048904843628
known_angle_,std,10,0.0002565164864063263,0.0002101907879114151
known_angle_,std,25,0.0002365848980844021,0.00021494140848517417
known_angle_,std,50,0.00014218924567103387,7.173070684075355e-05
known_angle_,std,100,5.7459669187664984e-05,1.2483076425269246e-05
known_angle_,std,200,2.0803366787731647e-05,9.100861498154699e-06
known_angle_,std,500,1.4589505735784768e-05,1.0967457201331854e-05
unknown_angle_,mean,10,0.08480949699878693,0.0643678829073906
unknown_angle_,mean,25,0.05437523126602173,0.03802594915032387
unknown_angle_,mean,50,0.027462569996714592,0.011792534962296486
unknown_angle_,mean,100,0.010986598208546638,0.004213755484670401
unknown_angle_,mean,200,0.006122909486293793,0.0032157523091882467
unknown_angle_,mean,500,0.004492176230996847,0.002828462515026331
unknown_angle_,std,10,0.00028084080666303636,0.0002014937996864319
unknown_angle_,std,25,0.0002966325357556343,0.00023718038573861122
unknown_angle_,std,50,0.00025294898077845576,0.00015179939568042754
unknown_angle_,std,100,0.00014471709728240966,5.4904627613723275e-05
unknown_angle_,std,200,7.330579217523336e-05,3.949273843318224e-05
unknown_angle_,std,500,4.891512915492058e-05,3.594469977542758e-05
unknown_alternate_angle_,mean,10,0.07088072597980499,
unknown_alternate_angle_,mean,25,0.0408967100083828,
unknown_alternate_angle_,mean,50,0.017450211569666862,
unknown_alternate_angle_,mean,100,0.0070374151691794395,
unknown_alternate_angle_,mean,200,0.0042081307619810104,
unknown_alternate_angle_,mean,500,0.003325795056298375,
unknown_alternate_angle_,std,10,0.00025623980909585955,
unknown_alternate_angle_,std,25,0.0002539961040019989,
unknown_alternate_angle_,std,50,0.00018301483243703842,
unknown_alternate_angle_,std,100,9.26593504846096e-05,
unknown_alternate_angle_,std,200,4.614888224750757e-05,
unknown_alternate_angle_,std,500,3.3934556413441896e-05,


==> results/plots/best_vaes/psnr.csv <==
rotation,val_type,m,vae_128,eq_vae_128
,mean,10,11.305638313293457,11.456198692321777
,mean,25,14.157954216003418,15.056819915771484
,mean,50,20.75477409362793,22.98124122619629
,mean,100,24.968320846557617,26.835838317871094
,mean,200,26.23590660095215,27.691177368164062
,mean,500,26.826534271240234,28.098411560058594
,std,10,0.01751874089241028,0.013038973808288574
,std,25,0.033518908023834226,0.041950254440307616
,std,50,0.05447995662689209,0.05100173950195312
,std,100,0.038556060791015624,0.02947288513183594
,std,200,0.0298824667930603,0.026731173992156982
,std,500,0.027400529384613036,0.026574604511260987
known_angle_,mean,10,12.643569946289062,12.734234809875488
known_angle_,mean,25,17.447063446044922,18.87397003173828
known_angle_,mean,50,24.573911666870117,27.431367874145508
known_angle_,mean,100,27.98453712463379,30.049896240234375
known_angle_,mean,200,29.251474380493164,30.825986862182617
known_angle_,mean,500,29.730228424072266,31.262868881225586
known_angle_,std,10,0.020603880882263184,0.018396246433258056
known_angle_,std,25,0.04718288898468018,0.05424472808837891
known_angle_,std,50,0.053259420394897464,0.04300936698913574
known_angle_,std,100,0.03783355712890625,0.029416401386260987
known_angle_,std,200,0.030701379776000976,0.027955996990203857
known_angle_,std,500,0.029183704853057862,0.027562673091888427
unknown_angle_,mean,10,10.974602699279785,12.138677597045898
unknown_angle_,mean,25,13.53931999206543,15.356450080871582
unknown_angle_,mean,50,18.115718841552734,22.094518661499023
unknown_angle_,mean,100,22.516069412231445,25.72549819946289
unknown_angle_,mean,200,24.24346923828125,26.725431442260742
unknown_angle_,mean,500,25.171552658081055,27.278934478759766
unknown_angle_,std,10,0.01566444754600525,0.014514291286468506
unknown_angle_,std,25,0.032202353477478025,0.036614468097686766
unknown_angle_,std,50,0.05284419536590576,0.04925017356872559
unknown_angle_,std,100,0.04976638793945312,0.03853031396865845
unknown_angle_,std,200,0.04150187969207764,0.0367847204208374
unknown_angle_,std,500,0.03711867094039917,0.03642086982727051
unknown_alternate_angle_,mean,10,11.797911643981934,
unknown_alternate_angle_,mean,25,14.944296836853027,
unknown_alternate_angle_,mean,50,19.97640609741211,
unknown_alternate_angle_,mean,100,23.692363739013672,
unknown_alternate_angle_,mean,200,25.36368179321289,
unknown_alternate_angle_,mean,500,26.16588592529297,
unknown_alternate_angle_,std,10,0.016893783807754515,
unknown_alternate_angle_,std,25,0.03402054786682129,
unknown_alternate_angle_,std,50,0.04783460140228271,
unknown_alternate_angle_,std,100,0.04083999156951904,
unknown_alternate_angle_,std,200,0.035477478504180905,
unknown_alternate_angle_,std,500,0.033013916015625,


==> results/plots/best_vaes/time.csv <==
rotation,val_type,m,vae_128,eq_vae_128
,mean,10,0.06399567635059356,0.5533306683778763
,mean,25,0.07220714740753176,0.6153940806150437
,mean,50,0.06494388120174406,0.5443368832588196
,mean,100,0.06746821560859671,0.535431445670128
,mean,200,0.06770332493782036,0.592813803076744
,mean,500,0.066190063905716,0.6750474819183346
,std,10,,
,std,25,,
,std,50,,
,std,100,,
,std,200,,
,std,500,,
known_angle_,mean,10,0.07250079500675205,0.6406615147829058
known_angle_,mean,25,0.060370037674903905,0.6232010948657992
known_angle_,mean,50,0.0629708343029022,0.57146329472065
known_angle_,mean,100,0.06026217019557952,0.5693384843349454
known_angle_,mean,200,0.08841559839248656,0.5404952552556985
known_angle_,mean,500,0.06341664690971373,0.5675564304828644
known_angle_,std,10,,
known_angle_,std,25,,
known_angle_,std,50,,
known_angle_,std,100,,
known_angle_,std,200,,
known_angle_,std,500,,
unknown_angle_,mean,10,0.06836320707798006,0.5952915009260181
unknown_angle_,mean,25,0.08647298138141633,0.5958191238880152
unknown_angle_,mean,50,0.06723029930591588,0.6050714777708054
unknown_angle_,mean,100,0.07087668883800503,0.5889974400281909
unknown_angle_,mean,200,0.08696142027378079,0.537834624528884
unknown_angle_,mean,500,0.06878385968208324,0.6086804441690443
unknown_angle_,std,10,,
unknown_angle_,std,25,,
unknown_angle_,std,50,,
unknown_angle_,std,100,,
unknown_angle_,std,200,,
unknown_angle_,std,500,,
unknown_alternate_angle_,mean,10,0.07284800915718084,
unknown_alternate_angle_,mean,25,0.08741590960025789,
unknown_alternate_angle_,mean,50,0.08914882044792165,
unknown_alternate_angle_,mean,100,0.08110019664764404,
unknown_alternate_angle_,mean,200,0.08601074914932254,
unknown_alternate_angle_,mean,500,0.08395757710933675,
unknown_alternate_angle_,std,10,,
unknown_alternate_angle_,std,25,,
unknown_alternate_angle_,std,50,,
unknown_alternate_angle_,std,100,,
unknown_alternate_angle_,std,200,,
unknown_alternate_angle_,std,500,,


==> results/plots/composed/mse.csv <==
rotation,val_type,m,composed_flow
,mean,10,
,mean,25,
,mean,50,
,mean,100,0.011920483782887459
,mean,200,
,mean,500,
,std,10,
,std,25,
,std,50,
,std,100,0.006529510952532291
,std,200,
,std,500,
known_angle_,mean,10,
known_angle_,mean,25,
known_angle_,mean,50,
known_angle_,mean,100,0.04607359319925308
known_angle_,mean,200,
known_angle_,mean,500,
known_angle_,std,10,
known_angle_,std,25,
known_angle_,std,50,
known_angle_,std,100,0.018698567524552345
known_angle_,std,200,
known_angle_,std,500,
unknown_angle_,mean,10,
unknown_angle_,mean,25,
unknown_angle_,mean,50,
unknown_angle_,mean,100,0.04182953014969826
unknown_angle_,mean,200,
unknown_angle_,mean,500,
unknown_angle_,std,10,
unknown_angle_,std,25,
unknown_angle_,std,50,
unknown_angle_,std,100,0.01790698617696762
unknown_angle_,std,200,
unknown_angle_,std,500,
unknown_alternate_angle_,mean,10,
unknown_alternate_angle_,mean,25,
unknown_alternate_angle_,mean,50,
unknown_alternate_angle_,mean,100,
unknown_alternate_angle_,mean,200,
unknown_alternate_angle_,mean,500,
unknown_alternate_angle_,std,10,
unknown_alternate_angle_,std,25,
unknown_alternate_angle_,std,50,
unknown_alternate_angle_,std,100,
unknown_alternate_angle_,std,200,
unknown_alternate_angle_,std,500,


==> results/plots/composed/psnr.csv <==
rotation,val_type,m,composed_flow
,mean,10,
,mean,25,
,mean,50,
,mean,100,19.798809051513672
,mean,200,
,mean,500,
,std,10,
,std,25,
,std,50,
,std,100,2.1998329162597656
,std,200,
,std,500,
known_angle_,mean,10,
known_angle_,mean,25,
known_angle_,mean,50,
known_angle_,mean,100,13.737859725952148
known_angle_,mean,200,
known_angle_,mean,500,
known_angle_,std,10,
known_angle_,std,25,
known_angle_,std,50,
known_angle_,std,100,1.8657712936401367
known_angle_,std,200,
known_angle_,std,500,
unknown_angle_,mean,10,
unknown_angle_,mean,25,
unknown_angle_,mean,50,
unknown_angle_,mean,100,14.171414375305176
unknown_angle_,mean,200,
unknown_angle_,mean,500,
unknown_angle_,std,10,
unknown_angle_,std,25,
unknown_angle_,std,50,
unknown_angle_,std,100,1.8788771629333496
unknown_angle_,std,200,
unknown_angle_,std,500,
unknown_alternate_angle_,mean,10,
unknown_alternate_angle_,mean,25,
unknown_alternate_angle_,mean,50,
unknown_alternate_angle_,mean,100,
unknown_alternate_angle_,mean,200,
unknown_alternate_angle_,mean,500,
unknown_alternate_angle_,std,10,
unknown_alternate_angle_,std,25,
unknown_alternate_angle_,std,50,
unknown_alternate_angle_,std,100,
unknown_alternate_angle_,std,200,
unknown_alternate_angle_,std,500,


==> results/plots/composed/time.csv <==
rotation,val_type,m,composed_flow
,mean,10,
,mean,25,
,mean,50,
,mean,100,0.021531128668785104
,mean,200,
,mean,500,
,std,10,
,std,25,
,std,50,
,std,100,
,std,200,
,std,500,
known_angle_,mean,10,
known_angle_,mean,25,
known_angle_,mean,50,
known_angle_,mean,100,0.043608162593841586
known_angle_,mean,200,
known_angle_,mean,500,
known_angle_,std,10,
known_angle_,std,25,
known_angle_,std,50,
known_angle_,std,100,
known_angle_,std,200,
known_angle_,std,500,
unknown_angle_,mean,10,
unknown_angle_,mean,25,
unknown_angle_,mean,50,
unknown_angle_,mean,100,0.043703369569778425
unknown_angle_,mean,200,
unknown_angle_,mean,500,
unknown_angle_,std,10,
unknown_angle_,std,25,
unknown_angle_,std,50,
unknown_angle_,std,100,
unknown_angle_,std,200,
unknown_angle_,std,500,
unknown_alternate_angle_,mean,10,
unknown_alternate_angle_,mean,25,
unknown_alternate_angle_,mean,50,
unknown_alternate_angle_,mean,100,
unknown_alternate_angle_,mean,200,
unknown_alternate_angle_,mean,500,
unknown_alternate_angle_,std,10,
unknown_alternate_angle_,std,25,
unknown_alternate_angle_,std,50,
unknown_alternate_angle_,std,100,
unknown_alternate_angle_,std,200,
unknown_alternate_angle_,std,500,


==> results/plots/cond_flow_group_100/mse.csv <==
rotation,val_type,m,4,8,16,Cont
,mean,100,0.02300320938229561,0.016633275896310806,0.015263473615050316,0.01006043516099453
,std,100,0.02962743304669857,0.02370804361999035,0.02027294784784317,0.010919357649981976
known_angle_,mean,100,0.02521725371479988,0.010898604057729244,0.009837574325501919,0.006781300995498896
known_angle_,std,100,0.025385497137904167,0.015935959294438362,0.013995137065649033,0.008672566153109074
unknown_angle_,mean,100,0.03889593854546547,0.036064524203538895,0.033270057290792465,0.013526354916393757
unknown_angle_,std,100,0.03078363835811615,0.029833829030394554,0.02718234993517399,0.016795461997389793
unknown_alternate_angle_,mean,100,0.019861608743667603,0.010345719754695892,0.00981177482753992,0.007155729457736015
unknown_alternate_angle_,std,100,0.01849202997982502,0.01190095767378807,0.012775536626577377,0.00786307267844677


==> results/plots/cond_flow_group_100/psnr.csv <==
rotation,val_type,m,4,8,16,Cont
,mean,100,19.217966079711914,20.33485984802246,20.43313980102539,20.80389404296875
,std,100,4.6789231300354,4.108624458312988,3.9185128211975098,2.118983268737793
known_angle_,mean,100,18.111143112182617,21.554336547851562,21.79479217529297,22.660381317138672
known_angle_,std,100,4.37168025970459,3.3381683826446533,3.1230547428131104,2.1906607151031494
unknown_angle_,mean,100,15.941028594970703,16.423219680786133,16.64735221862793,20.68893051147461
unknown_angle_,std,100,4.4669928550720215,4.612496852874756,4.409287452697754,3.69592022895813
unknown_alternate_angle_,mean,100,18.609079360961914,21.22362518310547,21.522932052612305,22.319124221801758
unknown_alternate_angle_,std,100,3.673715829849243,2.973694324493408,2.917243719100952,2.196040630340576


==> results/plots/cond_flow_group_100/time.csv <==
rotation,val_type,m,4,8,16,Cont
,mean,100,0.4073259383440015,0.37066312594413753,0.3800638169765472,0.38003890979290017
,std,100,,,,
known_angle_,mean,100,0.3835598497390749,0.3748100878953934,0.3924381004571914,0.3809846193313598
known_angle_,std,100,,,,
unknown_angle_,mean,100,0.3765479390859605,0.387792011141777,0.4061931413173675,0.39285482673644967
unknown_angle_,std,100,,,,
unknown_alternate_angle_,mean,100,0.5945942823886872,0.5810029526710511,0.5643730527162556,0.5517271478891369
unknown_alternate_angle_,std,100,,,,


==> results/plots/eq_vaes_latent/conv_iter.csv <==
rotation,val_type,m,eq_vae_32,eq_vae_64,eq_vae_128
,mean,10,tensor(163.),tensor(290.9434),tensor(nan)
,mean,25,tensor(87.5285),tensor(51.4992),tensor(54.0985)
,mean,50,tensor(54.7826),tensor(34.3347),tensor(34.2316)
,mean,100,tensor(55.1798),tensor(26.7899),tensor(22.0808)
,mean,200,tensor(53.7818),tensor(25.3638),tensor(22.3121)
,mean,500,tensor(49.1332),tensor(23.8447),tensor(21.1171)
,std,10,tensor(0.1718),tensor(1.1962),tensor(nan)
,std,25,tensor(0.3470),tensor(0.1689),tensor(0.1799)
,std,50,tensor(0.1591),tensor(0.0731),tensor(0.0754)
,std,100,tensor(0.1310),tensor(0.0571),tensor(0.0526)
,std,200,tensor(0.1200),tensor(0.0501),tensor(0.0412)
,std,500,tensor(0.1122),tensor(0.0471),tensor(0.0396)
known_angle_,mean,10,tensor(252.6836),tensor(196.3552),tensor(188.7710)
known_angle_,mean,25,tensor(90.5100),tensor(38.6613),tensor(35.1862)
known_angle_,mean,50,tensor(53.2971),tensor(27.7532),tensor(24.8362)
known_angle_,mean,100,tensor(48.1028),tensor(23.2145),tensor(19.7053)
known_angle_,mean,200,tensor(45.8777),tensor(21.4918),tensor(18.7337)
known_angle_,mean,500,tensor(45.3245),tensor(20.8684),tensor(19.2667)
known_angle_,std,10,tensor(1.2395),tensor(1.1213),tensor(1.1585)
known_angle_,std,25,tensor(0.3550),tensor(0.1019),tensor(0.1038)
known_angle_,std,50,tensor(0.1639),tensor(0.0590),tensor(0.0572)
known_angle_,std,100,tensor(0.1389),tensor(0.0464),tensor(0.0435)
known_angle_,std,200,tensor(0.1280),tensor(0.0419),tensor(0.0372)
known_angle_,std,500,tensor(0.1209),tensor(0.0402),tensor(0.0339)
unknown_angle_,mean,10,tensor(279.4176),tensor(293.6919),tensor(278.6321)
unknown_angle_,mean,25,tensor(134.7918),tensor(59.3185),tensor(55.2257)
unknown_angle_,mean,50,tensor(65.5061),tensor(35.1546),tensor(33.3419)
unknown_angle_,mean,100,tensor(59.5354),tensor(27.7321),tensor(24.0928)
unknown_angle_,mean,200,tensor(55.9108),tensor(25.4563),tensor(22.4721)
unknown_angle_,mean,500,tensor(53.1432),tensor(24.2798),tensor(21.3268)
unknown_angle_,std,10,tensor(1.1830),tensor(1.1872),tensor(1.2546)
unknown_angle_,std,25,tensor(0.6852),tensor(0.2119),tensor(0.1995)
unknown_angle_,std,50,tensor(0.2393),tensor(0.0875),tensor(0.0805)
unknown_angle_,std,100,tensor(0.1923),tensor(0.0638),tensor(0.0548)
unknown_angle_,std,200,tensor(0.1733),tensor(0.0578),tensor(0.0465)
unknown_angle_,std,500,tensor(0.1612),tensor(0.0539),tensor(0.0417)


==> results/plots/eq_vaes_latent/conv_points.csv <==
rotation,val_type,m,eq_vae_32,eq_vae_64,eq_vae_128
,mean,10,tensor(0.0059),tensor(0.0406),tensor(0.)
,mean,25,tensor(1.),tensor(1.),tensor(1.)
,mean,50,tensor(1.),tensor(1.),tensor(1.)
,mean,100,tensor(1.),tensor(1.),tensor(1.)
,mean,200,tensor(1.),tensor(1.),tensor(1.)
,mean,500,tensor(1.),tensor(1.),tensor(1.)
,std,10,,,
,std,25,,,
,std,50,,,
,std,100,,,
,std,200,,,
,std,500,,,
known_angle_,mean,10,tensor(0.7992),tensor(0.9215),tensor(0.9163)
known_angle_,mean,25,tensor(1.),tensor(1.),tensor(1.)
known_angle_,mean,50,tensor(1.),tensor(1.),tensor(1.)
known_angle_,mean,100,tensor(1.),tensor(1.),tensor(1.)
known_angle_,mean,200,tensor(1.),tensor(1.),tensor(1.)
known_angle_,mean,500,tensor(1.),tensor(1.),tensor(1.)
known_angle_,std,10,,,
known_angle_,std,25,,,
known_angle_,std,50,,,
known_angle_,std,100,,,
known_angle_,std,200,,,
known_angle_,std,500,,,
unknown_angle_,mean,10,tensor(0.2991),tensor(0.0779),tensor(0.1900)
unknown_angle_,mean,25,tensor(0.9999),tensor(1.),tensor(1.)
unknown_angle_,mean,50,tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,mean,100,tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,mean,200,tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,mean,500,tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,std,10,,,
unknown_angle_,std,25,,,
unknown_angle_,std,50,,,
unknown_angle_,std,100,,,
unknown_angle_,std,200,,,
unknown_angle_,std,500,,,


==> results/plots/eq_vaes_latent/conv_sec.csv <==
rotation,val_type,m,eq_vae_32,eq_vae_64,eq_vae_128
,mean,10,0.1672038778967777,0.28836151445581404,
,mean,25,0.08693053416228536,0.05650317387712001,0.06902581947923897
,mean,50,0.05636382655395985,0.03608518832687377,0.038239053903949265
,mean,100,0.05548047313310145,0.027916759391934876,0.024785634574730396
,mean,200,0.05534263978688716,0.02626776187035799,0.02744087389406443
,mean,500,0.05185206452231168,0.024817894829347133,0.027365707756552695
,std,10,0.00017227182871009915,0.0011670154381336055,
,std,25,0.0003408281894611695,0.00018198598940568256,0.0002214318676950744
,std,50,0.00015969217668659574,7.470850847404067e-05,8.191161076893868e-05
,std,100,0.00012929941883658256,5.743084977908975e-05,5.6262476085841944e-05
,std,200,0.00012243936473545688,4.9750594395484916e-05,4.812423378057695e-05
,std,500,0.00011570956989305149,4.748078468239861e-05,4.941500505820446e-05
known_angle_,mean,10,0.2621373352052932,0.20416076037256595,0.2417174159093441
known_angle_,mean,25,0.0887183087837172,0.03939839776633977,0.0448046448412156
known_angle_,mean,50,0.054928594432981,0.02950779151556015,0.029385040174138538
known_angle_,mean,100,0.05091615869657277,0.025012010429747107,0.022321399258396626
known_angle_,mean,200,0.04658810111380817,0.02334667107258797,0.021075073656671047
known_angle_,mean,500,0.04709514281578065,0.02362858511210203,0.023002745494966514
known_angle_,std,10,0.0012955305418572895,0.001159583349522374,0.0015016046082162655
known_angle_,std,25,0.0003437340966269753,0.00010170448453102499,0.0001309903642683153
known_angle_,std,50,0.0001651954449924326,6.132644988227393e-05,6.589373875999335e-05
known_angle_,std,100,0.0001448902858253529,4.869886837886031e-05,4.688868372511021e-05
known_angle_,std,200,0.0001268417220813784,4.325242497009522e-05,3.968870314266404e-05
known_angle_,std,500,0.00012274212738807102,4.30412138480843e-05,3.818926380551874e-05
unknown_angle_,mean,10,0.2832700994668058,0.309507312269113,0.3330126202446537
unknown_angle_,mean,25,0.14047370925651861,0.06109488612893581,0.06316652595331194
unknown_angle_,mean,50,0.06879374599795578,0.03716916694007396,0.04179742854462145
unknown_angle_,mean,100,0.05997645164019109,0.02958014994008779,0.02791688207058191
unknown_angle_,mean,200,0.05811292331437111,0.028679386555814746,0.024708766356947416
unknown_angle_,mean,500,0.05619792104490043,0.025996533339445595,0.026772262740502355
unknown_angle_,std,10,0.0011954426267618448,0.001250051702235574,0.0014953622197492072
unknown_angle_,std,25,0.0007091484176021124,0.00021424512115683975,0.00023074755105241486
unknown_angle_,std,50,0.00024594340081260027,9.211265128561401e-05,0.00010092079726429996
unknown_angle_,std,100,0.000191155508722231,6.802549197271953e-05,6.251318653728492e-05
unknown_angle_,std,200,0.00017629035510586792,6.326325364019905e-05,4.9058646887848704e-05
unknown_angle_,std,500,0.00016798776308576228,5.503721417100394e-05,4.981564731672222e-05


==> results/plots/eq_vaes_latent/mse.csv <==
rotation,val_type,m,eq_vae_32,eq_vae_64,eq_vae_128
,mean,10,0.07909007370471954,0.07025660574436188,0.07458307594060898
,mean,25,0.0548749640583992,0.037952303886413574,0.04284687340259552
,mean,50,0.031058337539434433,0.008380101062357426,0.010624230839312077
,mean,100,0.017283715307712555,0.0027613360434770584,0.0026721609756350517
,mean,200,0.016124850139021873,0.0022565030958503485,0.00205702125094831
,mean,500,0.014103518798947334,0.0020458330400288105,0.0018852966604754329
,std,10,0.00023898744955658913,0.00021449139341711998,0.00020928764715790748
,std,25,0.00026216039434075357,0.00025801820680499077,0.0002713100425899029
,std,50,0.00027756046503782275,0.0001232223678380251,0.0001582663506269455
,std,100,0.00024227458983659743,2.304068533703685e-05,3.131861565634608e-05
,std,200,0.0002273501269519329,2.0212996751070023e-05,1.79005682002753e-05
,std,500,0.0002154841087758541,1.5679020434617997e-05,1.971957040950656e-05
known_angle_,mean,10,0.0615425705909729,0.054279353469610214,0.05757104977965355
known_angle_,mean,25,0.03903936967253685,0.02156904712319374,0.023116065189242363
known_angle_,mean,50,0.019694656133651733,0.003225441789254546,0.003505733795464039
known_angle_,mean,100,0.012756829150021076,0.0013773944228887558,0.0012521861353889108
known_angle_,mean,200,0.012801297008991241,0.0011383264791220427,0.0010201268596574664
known_angle_,mean,500,0.012174486182630062,0.0010549476137384772,0.0009251048904843628
known_angle_,std,10,0.00023741593584418298,0.0002072189934551716,0.0002101907879114151
known_angle_,std,25,0.00023322734981775283,0.00020431339740753174,0.00021494140848517417
known_angle_,std,50,0.0002238103561103344,5.818115081638098e-05,7.173070684075355e-05
known_angle_,std,100,0.00019406672567129135,1.2836126843467355e-05,1.2483076425269246e-05
known_angle_,std,200,0.00019236303865909576,1.1097290553152561e-05,9.100861498154699e-06
known_angle_,std,500,0.00018470089882612227,1.2539093149825931e-05,1.0967457201331854e-05
unknown_angle_,mean,10,0.06747200340032578,0.060617730021476746,0.0643678829073906
unknown_angle_,mean,25,0.05066608265042305,0.03556038811802864,0.03802594915032387
unknown_angle_,mean,50,0.03274788334965706,0.010767188854515553,0.011792534962296486
unknown_angle_,mean,100,0.0219151321798563,0.004342357628047466,0.004213755484670401
unknown_angle_,mean,200,0.02010265737771988,0.0033845168072730303,0.0032157523091882467
unknown_angle_,mean,500,0.01874668523669243,0.0029881710652261972,0.002828462515026331
unknown_angle_,std,10,0.00023954328149557115,0.00020371772348880767,0.0002014937996864319
unknown_angle_,std,25,0.00022638749331235886,0.0002263873815536499,0.00023718038573861122
unknown_angle_,std,50,0.00023596903309226037,0.00013260277919471263,0.00015179939568042754
unknown_angle_,std,100,0.0002189590036869049,5.323928315192461e-05,5.4904627613723275e-05
unknown_angle_,std,200,0.00021031962707638742,4.048110917210579e-05,3.949273843318224e-05
unknown_angle_,std,500,0.00020486950874328613,3.6225258372724054e-05,3.594469977542758e-05


==> results/plots/eq_vaes_latent/psnr.csv <==
rotation,val_type,m,eq_vae_32,eq_vae_64,eq_vae_128
,mean,10,11.220826148986816,11.743600845336914,11.456198692321777
,mean,25,13.613149642944336,15.758130073547363,15.056819915771484
,mean,50,18.16847038269043,23.449892044067383,22.98124122619629
,mean,100,21.976463317871094,26.518150329589844,26.835838317871094
,mean,200,22.514577865600586,27.290027618408203,27.691177368164062
,mean,500,23.2504940032959,27.66007423400879,28.098411560058594
,std,10,0.013502910137176513,0.013896191120147705,0.013038973808288574
,std,25,0.03947712421417236,0.04412869453430176,0.041950254440307616
,std,50,0.06291685581207275,0.04553878784179687,0.05100173950195312
,std,100,0.062316274642944335,0.028266241550445558,0.02947288513183594
,std,200,0.06388540744781494,0.026595118045806884,0.026731173992156982
,std,500,0.06267325878143311,0.026020731925964356,0.026574604511260987
known_angle_,mean,10,12.477161407470703,13.012433052062988,12.734234809875488
known_angle_,mean,25,15.526881217956543,19.238550186157227,18.87397003173828
known_angle_,mean,50,21.32032585144043,27.297321319580078,27.431367874145508
known_angle_,mean,100,24.300750732421875,29.608150482177734,30.049896240234375
known_angle_,mean,200,24.627046585083008,30.355758666992188,30.825986862182617
known_angle_,mean,500,24.924728393554688,30.692550659179688,31.262868881225586
known_angle_,std,10,0.01945900559425354,0.01883526921272278,0.018396246433258056
known_angle_,std,25,0.04585712432861328,0.054707002639770505,0.05424472808837891
known_angle_,std,50,0.07002424240112305,0.04034593105316162,0.04300936698913574
known_angle_,std,100,0.06947408676147461,0.029189531803131104,0.029416401386260987
known_angle_,std,200,0.07246500968933106,0.027895233631134032,0.027955996990203857
known_angle_,std,500,0.07274925708770752,0.027488155364990233,0.027562673091888427
unknown_angle_,mean,10,11.996204376220703,12.42435359954834,12.138677597045898
unknown_angle_,mean,25,13.550286293029785,15.669013977050781,15.356450080871582
unknown_angle_,mean,50,16.781105041503906,22.1804256439209,22.094518661499023
unknown_angle_,mean,100,19.586374282836914,25.461416244506836,25.72549819946289
unknown_angle_,mean,200,20.309646606445312,26.416288375854492,26.725431442260742
unknown_angle_,mean,500,20.821910858154297,26.917186737060547,27.278934478759766
unknown_angle_,std,10,0.01640817165374756,0.015103491544723511,0.014514291286468506
unknown_angle_,std,25,0.027059547901153565,0.036852731704711914,0.036614468097686766
unknown_angle_,std,50,0.05055343627929688,0.046243810653686525,0.04925017356872559
unknown_angle_,std,100,0.057792315483093264,0.03734148740768432,0.03853031396865845
unknown_angle_,std,200,0.06071673393249512,0.03584801912307739,0.0367847204208374
unknown_angle_,std,500,0.06180652618408203,0.035302574634552004,0.03642086982727051


==> results/plots/eq_vaes_latent/time.csv <==
rotation,val_type,m,eq_vae_32,eq_vae_64,eq_vae_128
,mean,10,0.5063083680629734,0.49206336607933043,0.5533306683778763
,mean,25,0.49179236114025143,0.5391330929994584,0.6153940806150437
,mean,50,0.5100051953077319,0.50896671397686,0.5443368832588196
,mean,100,0.49403340506553695,0.5015263896226885,0.535431445670128
,mean,200,0.5140015637159346,0.4986160661458968,0.592813803076744
,mean,500,0.5165968525886534,0.5041939043998716,0.6750474819183346
,std,10,,,
,std,25,,,
,std,50,,,
,std,100,,,
,std,200,,,
,std,500,,,
known_angle_,mean,10,0.5205797600030905,0.5169079439640041,0.6406615147829058
known_angle_,mean,25,0.485131780028343,0.4982222111463544,0.6232010948657992
known_angle_,mean,50,0.5051755291700364,0.5069249083280566,0.57146329472065
known_angle_,mean,100,0.5220744588375097,0.521029000782967,0.5693384843349454
known_angle_,mean,200,0.49913938488960286,0.520287820649147,0.5404952552556985
known_angle_,mean,500,0.5026684376716616,0.5397397173881532,0.5675564304828644
known_angle_,std,10,,,
known_angle_,std,25,,,
known_angle_,std,50,,,
known_angle_,std,100,,,
known_angle_,std,200,,,
known_angle_,std,500,,,
unknown_angle_,mean,10,0.5047421090602872,0.5256527508020402,0.5952915009260181
unknown_angle_,mean,25,0.5169009855270387,0.5040285911560061,0.5958191238880152
unknown_angle_,mean,50,0.5104590004920954,0.517844980311394,0.6050714777708054
unknown_angle_,mean,100,0.5027393777608875,0.5270029356479647,0.5889974400281909
unknown_angle_,mean,200,0.5442352849483487,0.5459395719528204,0.537834624528884
unknown_angle_,mean,500,0.5195600600242616,0.5115009700298306,0.6086804441690443
unknown_angle_,std,10,,,
unknown_angle_,std,25,,,
unknown_angle_,std,50,,,
unknown_angle_,std,100,,,
unknown_angle_,std,200,,,
unknown_angle_,std,500,,,


==> results/plots/flow_width/mse.csv <==
rotation,val_type,m,flow_16,flow_8
,mean,10,0.0975472703576088,0.09263133257627487
,mean,25,0.07226548343896866,0.06763854622840881
,mean,50,0.05377398058772087,0.045409075915813446
,mean,100,0.016316216439008713,0.01923566870391369
,mean,200,0.008398877456784248,0.010182797908782959
,mean,500,0.006298453081399202,0.006077083759009838
,std,10,0.027476340532302856,0.028071638196706772
,std,25,0.030223501846194267,0.032647375017404556
,std,50,0.035935308784246445,0.035459041595458984
,std,100,0.022845115512609482,0.024079371243715286
,std,200,0.012184709310531616,0.01466872077435255
,std,500,0.006923201959580183,0.007258161902427673
known_angle_,mean,10,0.07090942561626434,0.06918101012706757
known_angle_,mean,25,0.04804687201976776,0.043326374143362045
known_angle_,mean,50,0.021181918680667877,0.022934306412935257
known_angle_,mean,100,0.00908905640244484,0.009075146168470383
known_angle_,mean,200,0.005371829029172659,0.0049318284727633
known_angle_,mean,500,0.004263473674654961,0.004041514825075865
known_angle_,std,10,0.026238230988383293,0.02610761672258377
known_angle_,std,25,0.02649633400142193,0.02678578533232212
known_angle_,std,50,0.0239383764564991,0.023662405088543892
known_angle_,std,100,0.013782045803964138,0.013772344216704369
known_angle_,std,200,0.007123349234461784,0.006257269065827131
known_angle_,std,500,0.004124145954847336,0.004089334513992071
unknown_angle_,mean,10,0.09856530278921127,0.09298473596572876
unknown_angle_,mean,25,0.07262113690376282,0.0717669203877449
unknown_angle_,mean,50,0.05683819577097893,0.05621035024523735
unknown_angle_,mean,100,0.0307427030056715,0.024704568088054657
unknown_angle_,mean,200,0.015038122422993183,0.012987866066396236
unknown_angle_,mean,500,0.010887857526540756,0.008409013040363789
unknown_angle_,std,10,0.025336092337965965,0.026927003636956215
unknown_angle_,std,25,0.027439558878540993,0.03014657273888588
unknown_angle_,std,50,0.031753264367580414,0.03152339905500412
unknown_angle_,std,100,0.0253676138818264,0.022714782506227493
unknown_angle_,std,200,0.015036622993648052,0.014190897345542908
unknown_angle_,std,500,0.01040043868124485,0.008726056665182114
unknown_alternate_angle_,mean,10,0.07743388414382935,0.07541276514530182
unknown_alternate_angle_,mean,25,0.049863383173942566,0.04824481159448624
unknown_alternate_angle_,mean,50,0.03080650605261326,0.02720906026661396
unknown_alternate_angle_,mean,100,0.016742641106247902,0.013205576688051224
unknown_alternate_angle_,mean,200,0.008537745103240013,0.007611696608364582
unknown_alternate_angle_,mean,500,0.007302313111722469,0.005957135930657387
unknown_alternate_angle_,std,10,0.02623603120446205,0.028995895758271217
unknown_alternate_angle_,std,25,0.028057632967829704,0.02817925624549389
unknown_alternate_angle_,std,50,0.024343615397810936,0.02282557636499405
unknown_alternate_angle_,std,100,0.016189631074666977,0.014040983282029629
unknown_alternate_angle_,std,200,0.008429508656263351,0.007305208593606949
unknown_alternate_angle_,std,500,0.006080699153244495,0.004758307244628668


==> results/plots/flow_width/psnr.csv <==
rotation,val_type,m,flow_16,flow_8
,mean,10,10.327327728271484,10.55518913269043
,mean,25,11.917860984802246,12.455291748046875
,mean,50,14.142232894897461,15.230173110961914
,mean,100,20.441104888916016,19.565290451049805
,mean,200,22.336971282958984,21.739442825317383
,mean,500,22.91805648803711,23.07175064086914
,std,10,1.5117707252502441,1.4625704288482666
,std,25,2.359548568725586,2.997126340866089
,std,50,4.111878871917725,4.429058074951172
,std,100,4.155828475952148,4.23280143737793
,std,200,2.900744676589966,3.2266945838928223
,std,500,2.2530384063720703,2.1673591136932373
known_angle_,mean,10,11.859295845031738,11.956195831298828
known_angle_,mean,25,14.112290382385254,14.770659446716309
known_angle_,mean,50,19.346546173095703,18.643840789794922
known_angle_,mean,100,22.56682777404785,22.48166275024414
known_angle_,mean,200,23.83246612548828,23.988723754882812
known_angle_,mean,500,24.350263595581055,24.49088478088379
known_angle_,std,10,1.9510506391525269,1.8821568489074707
known_angle_,std,25,3.237415075302124,3.552792549133301
known_angle_,std,50,4.720382213592529,4.477030277252197
known_angle_,std,100,3.5284228324890137,3.4356610774993896
known_angle_,std,200,2.4212422370910645,2.1428096294403076
known_angle_,std,500,1.8856550455093384,1.6949979066848755
unknown_angle_,mean,10,10.22847843170166,10.513656616210938
unknown_angle_,mean,25,11.774871826171875,11.962052345275879
unknown_angle_,mean,50,13.490543365478516,13.511549949645996
unknown_angle_,mean,100,16.865222930908203,18.023868560791016
unknown_angle_,mean,200,19.94835090637207,20.599321365356445
unknown_angle_,mean,500,21.00191307067871,22.019786834716797
unknown_angle_,std,10,1.2775242328643799,1.362138271331787
unknown_angle_,std,25,2.0106661319732666,2.428535223007202
unknown_angle_,std,50,3.5241878032684326,3.4354565143585205
unknown_angle_,std,100,4.194900035858154,4.273369789123535
unknown_angle_,std,200,3.7506070137023926,3.602092981338501
unknown_angle_,std,500,3.238476514816284,2.9383654594421387
unknown_alternate_angle_,mean,10,11.401390075683594,11.64014720916748
unknown_alternate_angle_,mean,25,14.028327941894531,14.246801376342773
unknown_alternate_angle_,mean,50,16.80915641784668,17.417278289794922
unknown_alternate_angle_,mean,100,19.525800704956055,20.527212142944336
unknown_alternate_angle_,mean,200,21.953571319580078,22.276796340942383
unknown_alternate_angle_,mean,500,22.316720962524414,23.014793395996094
unknown_alternate_angle_,std,10,1.7052723169326782,2.1259610652923584
unknown_alternate_angle_,std,25,3.403411626815796,3.5310449600219727
unknown_alternate_angle_,std,50,4.175236701965332,4.158599853515625
unknown_alternate_angle_,std,100,3.8659138679504395,3.635439395904541
unknown_alternate_angle_,std,200,2.9970741271972656,2.7237133979797363
unknown_alternate_angle_,std,500,2.6326494216918945,2.2869954109191895


==> results/plots/flow_width/time.csv <==
rotation,val_type,m,flow_16,flow_8
,mean,10,0.5098124747991555,0.40180241515636467
,mean,25,0.4884357883214944,0.4023088100433351
,mean,50,0.4950708993673326,0.38474084837436673
,mean,100,0.5448182552337649,0.38687129290103933
,mean,200,0.9703091029882435,0.41189911570548987
,mean,500,0.5289476128339771,0.38551349284648906
,std,10,,
,std,25,,
,std,50,,
,std,100,,
,std,200,,
,std,500,,
known_angle_,mean,10,0.5102405431509017,0.4234236793518065
known_angle_,mean,25,0.5016412178754805,0.38697668955326064
known_angle_,mean,50,0.5470311305761336,0.39370860664844504
known_angle_,mean,100,0.5661340787649152,0.3782902957916262
known_angle_,mean,200,0.5656800226449971,0.4197467666387558
known_angle_,mean,500,0.5354847548007965,0.40063595290183984
known_angle_,std,10,,
known_angle_,std,25,,
known_angle_,std,50,,
known_angle_,std,100,,
known_angle_,std,200,,
known_angle_,std,500,,
unknown_angle_,mean,10,0.4980085657358171,0.355876802325249
unknown_angle_,mean,25,0.5056985640287396,0.41966218447685233
unknown_angle_,mean,50,0.5630285811662674,0.4147516905784604
unknown_angle_,mean,100,0.5106601928710938,0.4176706220626835
unknown_angle_,mean,200,0.533706641697884,0.3970689128160475
unknown_angle_,mean,500,0.5161516806364058,0.41602481062412267
unknown_angle_,std,10,,
unknown_angle_,std,25,,
unknown_angle_,std,50,,
unknown_angle_,std,100,,
unknown_angle_,std,200,,
unknown_angle_,std,500,,
unknown_alternate_angle_,mean,10,0.7443899516582481,0.5502272531032563
unknown_alternate_angle_,mean,25,0.7303733530521388,0.5692739747524265
unknown_alternate_angle_,mean,50,0.7189977827787403,0.5928851313352582
unknown_alternate_angle_,mean,100,0.7054764625072486,0.5512001807689669
unknown_alternate_angle_,mean,200,0.8336459972381584,0.578038184499741
unknown_alternate_angle_,mean,500,0.7506439201116556,0.5880086421728133
unknown_alternate_angle_,std,10,,
unknown_alternate_angle_,std,25,,
unknown_alternate_angle_,std,50,,
unknown_alternate_angle_,std,100,,
unknown_alternate_angle_,std,200,,
unknown_alternate_angle_,std,500,,


==> results/plots/main_100/prior_size.csv <==
,flow,cond. flow,mlp vae (20),conv. vae (128),composed flow
num_parameters,998116,1004308,653784,281849,998116
macs,89236056.0,90111000.0,652000.0,14733404.0,89236056.0
forward_time,0.13314247131347656,0.09617805480957031,0.0004456043243408203,0.001178741455078125,0.12169551849365234


==> results/plots/vaes_latent/conv_iter.csv <==
rotation,val_type,m,vae_mlp,vae_20,vae_32,vae_64,vae_128
,mean,10,tensor(268.6992),tensor(282.1713),tensor(279.7498),tensor(314.2190),tensor(302.5327)
,mean,25,tensor(76.0968),tensor(81.4517),tensor(84.0527),tensor(83.9646),tensor(102.3968)
,mean,50,tensor(49.4886),tensor(47.0769),tensor(48.5442),tensor(46.4745),tensor(47.7426)
,mean,100,tensor(41.1722),tensor(39.1323),tensor(40.0579),tensor(38.3582),tensor(38.6949)
,mean,200,tensor(37.9463),tensor(34.5357),tensor(35.3660),tensor(33.1646),tensor(34.7979)
,mean,500,tensor(36.2380),tensor(33.4998),tensor(34.1630),tensor(31.6551),tensor(33.1049)
,std,10,tensor(1.1749),tensor(1.2267),tensor(1.3266),tensor(1.0527),tensor(1.1850)
,std,25,tensor(0.2256),tensor(0.2565),tensor(0.2834),tensor(0.2882),tensor(0.3612)
,std,50,tensor(0.1104),tensor(0.0987),tensor(0.1218),tensor(0.1073),tensor(0.1149)
,std,100,tensor(0.0798),tensor(0.0715),tensor(0.0843),tensor(0.0765),tensor(0.0803)
,std,200,tensor(0.0701),tensor(0.0620),tensor(0.0706),tensor(0.0627),tensor(0.0691)
,std,500,tensor(0.0659),tensor(0.0570),tensor(0.0652),tensor(0.0590),tensor(0.0627)
known_angle_,mean,10,tensor(153.0855),tensor(196.1680),tensor(207.6033),tensor(204.7776),tensor(210.0741)
known_angle_,mean,25,tensor(50.6892),tensor(53.4257),tensor(54.1136),tensor(50.9673),tensor(53.1250)
known_angle_,mean,50,tensor(37.4139),tensor(37.4016),tensor(37.3571),tensor(35.7797),tensor(37.1691)
known_angle_,mean,100,tensor(33.2455),tensor(31.5240),tensor(31.8168),tensor(29.7096),tensor(30.5412)
known_angle_,mean,200,tensor(30.6581),tensor(28.8059),tensor(29.1371),tensor(27.2442),tensor(27.9523)
known_angle_,mean,500,tensor(29.9100),tensor(27.8818),tensor(28.0373),tensor(26.2584),tensor(26.9611)
known_angle_,std,10,tensor(0.7715),tensor(1.0938),tensor(1.1364),tensor(1.1428),tensor(1.1647)
known_angle_,std,25,tensor(0.1362),tensor(0.1498),tensor(0.1633),tensor(0.1540),tensor(0.1651)
known_angle_,std,50,tensor(0.0863),tensor(0.0862),tensor(0.0946),tensor(0.0863),tensor(0.0923)
known_angle_,std,100,tensor(0.0706),tensor(0.0663),tensor(0.0729),tensor(0.0644),tensor(0.0693)
known_angle_,std,200,tensor(0.0620),tensor(0.0585),tensor(0.0649),tensor(0.0572),tensor(0.0617)
known_angle_,std,500,tensor(0.0590),tensor(0.0538),tensor(0.0605),tensor(0.0533),tensor(0.0578)
unknown_angle_,mean,10,tensor(285.5574),tensor(266.3244),tensor(264.7788),tensor(268.1332),tensor(261.8145)
unknown_angle_,mean,25,tensor(85.0317),tensor(94.5110),tensor(97.3676),tensor(100.7405),tensor(103.9956)
unknown_angle_,mean,50,tensor(55.1753),tensor(53.5068),tensor(57.3125),tensor(55.9838),tensor(54.6520)
unknown_angle_,mean,100,tensor(43.9335),tensor(44.1580),tensor(44.6392),tensor(42.9447),tensor(43.0445)
unknown_angle_,mean,200,tensor(40.2380),tensor(37.1707),tensor(38.4098),tensor(36.7936),tensor(37.2209)
unknown_angle_,mean,500,tensor(37.8162),tensor(35.5167),tensor(36.2643),tensor(34.7931),tensor(34.9177)
unknown_angle_,std,10,tensor(1.1659),tensor(1.3295),tensor(1.2842),tensor(1.2683),tensor(1.3117)
unknown_angle_,std,25,tensor(0.3025),tensor(0.3602),tensor(0.4011),tensor(0.4186),tensor(0.4212)
unknown_angle_,std,50,tensor(0.1677),tensor(0.1579),tensor(0.1761),tensor(0.1684),tensor(0.1744)
unknown_angle_,std,100,tensor(0.1084),tensor(0.1127),tensor(0.1221),tensor(0.1126),tensor(0.1144)
unknown_angle_,std,200,tensor(0.0964),tensor(0.0880),tensor(0.0991),tensor(0.0914),tensor(0.0970)
unknown_angle_,std,500,tensor(0.0879),tensor(0.0829),tensor(0.0892),tensor(0.0806),tensor(0.0858)
unknown_alternate_angle_,mean,10,tensor(263.0571),tensor(269.5500),tensor(281.8597),tensor(275.6982),tensor(263.3069)
unknown_alternate_angle_,mean,25,tensor(74.1042),tensor(80.2706),tensor(80.0709),tensor(80.9715),tensor(85.2974)
unknown_alternate_angle_,mean,50,tensor(47.7983),tensor(50.6550),tensor(50.9417),tensor(48.0031),tensor(50.8041)
unknown_alternate_angle_,mean,100,tensor(39.4535),tensor(38.3267),tensor(39.6925),tensor(36.8496),tensor(38.5776)
unknown_alternate_angle_,mean,200,tensor(34.9764),tensor(33.9124),tensor(34.5066),tensor(32.5300),tensor(33.5676)
unknown_alternate_angle_,mean,500,tensor(33.6168),tensor(32.4625),tensor(32.8632),tensor(30.7318),tensor(31.8982)
unknown_alternate_angle_,std,10,tensor(1.2253),tensor(1.2632),tensor(1.2304),tensor(1.2512),tensor(1.2398)
unknown_alternate_angle_,std,25,tensor(0.2394),tensor(0.2637),tensor(0.2921),tensor(0.2833),tensor(0.3187)
unknown_alternate_angle_,std,50,tensor(0.1234),tensor(0.1327),tensor(0.1468),tensor(0.1285),tensor(0.1442)
unknown_alternate_angle_,std,100,tensor(0.0931),tensor(0.0892),tensor(0.1017),tensor(0.0864),tensor(0.0958)
unknown_alternate_angle_,std,200,tensor(0.0747),tensor(0.0728),tensor(0.0844),tensor(0.0720),tensor(0.0787)
unknown_alternate_angle_,std,500,tensor(0.0703),tensor(0.0673),tensor(0.0748),tensor(0.0655),tensor(0.0706)


==> results/plots/vaes_latent/conv_points.csv <==
rotation,val_type,m,vae_mlp,vae_20,vae_32,vae_64,vae_128
,mean,10,tensor(0.5987),tensor(0.2890),tensor(0.1027),tensor(0.1064),tensor(0.1072)
,mean,25,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
,mean,50,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
,mean,100,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
,mean,200,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
,mean,500,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
,std,10,,,,,
,std,25,,,,,
,std,50,,,,,
,std,100,,,,,
,std,200,,,,,
,std,500,,,,,
known_angle_,mean,10,tensor(0.9973),tensor(0.9377),tensor(0.8908),tensor(0.9234),tensor(0.8827)
known_angle_,mean,25,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
known_angle_,mean,50,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
known_angle_,mean,100,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
known_angle_,mean,200,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
known_angle_,mean,500,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
known_angle_,std,10,,,,,
known_angle_,std,25,,,,,
known_angle_,std,50,,,,,
known_angle_,std,100,,,,,
known_angle_,std,200,,,,,
known_angle_,std,500,,,,,
unknown_angle_,mean,10,tensor(0.3701),tensor(0.1677),tensor(0.1343),tensor(0.1284),tensor(0.0965)
unknown_angle_,mean,25,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,mean,50,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,mean,100,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,mean,200,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,mean,500,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,std,10,,,,,
unknown_angle_,std,25,,,,,
unknown_angle_,std,50,,,,,
unknown_angle_,std,100,,,,,
unknown_angle_,std,200,,,,,
unknown_angle_,std,500,,,,,
unknown_alternate_angle_,mean,10,tensor(0.6498),tensor(0.4147),tensor(0.2943),tensor(0.4055),tensor(0.1388)
unknown_alternate_angle_,mean,25,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
unknown_alternate_angle_,mean,50,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
unknown_alternate_angle_,mean,100,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
unknown_alternate_angle_,mean,200,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
unknown_alternate_angle_,mean,500,tensor(1.),tensor(1.),tensor(1.),tensor(1.),tensor(1.)
unknown_alternate_angle_,std,10,,,,,
unknown_alternate_angle_,std,25,,,,,
unknown_alternate_angle_,std,50,,,,,
unknown_alternate_angle_,std,100,,,,,
unknown_alternate_angle_,std,200,,,,,
unknown_alternate_angle_,std,500,,,,,


==> results/plots/vaes_latent/conv_sec.csv <==
rotation,val_type,m,vae_mlp,vae_20,vae_32,vae_64,vae_128
,mean,10,0.038699266466422216,0.030445875958266134,0.04397928705979228,0.05647591511911918,0.03848922925689326
,mean,25,0.009010241722240448,0.00994307012009859,0.010426089589478969,0.009850646927807329,0.014925729041955481
,mean,50,0.007030131323924063,0.004767458587315083,0.005778086600582601,0.0054038819631052025,0.006328940065791609
,mean,100,0.005731146023972035,0.005515228843252659,0.004207900888049602,0.0042974006924486165,0.005178677809159755
,mean,200,0.005303230864238738,0.004568823124577999,0.003955774623908997,0.00564125875207901,0.004943328644165993
,mean,500,0.005283233081152439,0.004326810039167405,0.005190423019163609,0.004372309404423237,0.004441139509720803
,std,10,0.000168984599144236,0.00013174745407996762,0.00020962083940106885,0.00019017826361183158,0.00015269137991921278
,std,25,2.6400797559162357e-05,3.068349359603209e-05,3.479802105896205e-05,3.331444032438627e-05,5.162683583515163e-05
,std,50,1.5614608627065948e-05,9.621721585153688e-06,1.4117341366373654e-05,1.2096339111714726e-05,1.4291826982028775e-05
,std,100,1.069663591792266e-05,9.628911151089943e-06,8.460256420065997e-06,8.35289238569165e-06,1.0230456402187858e-05
,std,200,9.530313905353476e-06,7.9203084492909e-06,7.287655687462706e-06,1.0049345288633568e-05,9.370471989324096e-06
,std,500,9.424373165969789e-06,7.050504386411435e-06,9.369804437381789e-06,7.460849323122678e-06,8.071238767675671e-06
known_angle_,mean,10,0.02455835138611338,0.026046250206752674,0.030155316004955992,0.03130394768335614,0.029358549941395046
known_angle_,mean,25,0.006315657046627997,0.009372915729172229,0.008724507825584413,0.006319436610047818,0.005747369638414383
known_angle_,mean,50,0.004225250467534064,0.004152312199680804,0.004662248795514106,0.0049969030948305146,0.004557133961367607
known_angle_,mean,100,0.004384479402287006,0.004154106404073239,0.0038596186867523195,0.0033996422959184642,0.0034199189533042906
known_angle_,mean,200,0.004185210282971859,0.003122158663859367,0.0035568095351719863,0.003683651361386776,0.005243815997612475
known_angle_,mean,500,0.003531185226361751,0.004379212467920781,0.0036807100797104837,0.0031039951572895044,0.0032067772422289856
known_angle_,std,10,0.0001309094833077991,0.000145522554875941,0.00016744658332901215,0.000172965548594437,0.0001704294496108467
known_angle_,std,25,1.6564866052148527e-05,2.5656157660205932e-05,2.59543971057707e-05,1.873800722756007e-05,1.7219472565332737e-05
known_angle_,std,50,9.375104069037965e-06,9.290101297011834e-06,1.1513887082962914e-05,1.168736220826662e-05,1.1171197507465519e-05
known_angle_,std,100,9.0492867677188e-06,8.538137796935273e-06,8.581609724176857e-06,7.048992990189601e-06,7.847019366843845e-06
known_angle_,std,200,8.012624803912422e-06,6.069187935739083e-06,7.826566347112065e-06,7.429569525797675e-06,1.1092451877074624e-05
known_angle_,std,500,6.638116794081646e-06,8.42118471012908e-06,7.724732881255872e-06,5.938251676718275e-06,6.631161633906987e-06
unknown_angle_,mean,10,0.031589887706584725,0.03761488367291382,0.028900752365775547,0.031782816665009185,0.03596717652088621
unknown_angle_,mean,25,0.010582235400733947,0.011398367764065265,0.017148746264612682,0.015573419224445823,0.01816339794237375
unknown_angle_,mean,50,0.0067261192339992506,0.007530391811664106,0.010047324451751707,0.006974087791867257,0.0074484274613761895
unknown_angle_,mean,100,0.005370643929603099,0.006322919126877785,0.004939758579847814,0.005051393777048587,0.006158698726468087
unknown_angle_,mean,200,0.004881928171670436,0.005486897254080771,0.004804148630738259,0.004363169024820328,0.006591517119183539
unknown_angle_,mean,500,0.004223599276371002,0.0054524132192707055,0.004921890203156472,0.004896685886969567,0.005052040706951617
unknown_angle_,std,10,0.0001321089968275473,0.00018758886944108484,0.00014148569777680352,0.00015203228690775772,0.00017927524021243358
unknown_angle_,std,25,3.7675393354855525e-05,4.109132926764682e-05,6.974304642490136e-05,6.477275930061919e-05,7.199133100610834e-05
unknown_angle_,std,50,2.006359907549455e-05,2.206631470680411e-05,2.97117368658514e-05,2.063206938057435e-05,2.336198469969853e-05
unknown_angle_,std,100,1.3131407640943782e-05,1.5799726126540226e-05,1.325159405582858e-05,1.342853492087762e-05,1.5947622334803633e-05
unknown_angle_,std,200,1.1690018140490974e-05,1.250605281062245e-05,1.1883518199300146e-05,1.0827955555732629e-05,1.5529188325495962e-05
unknown_angle_,std,500,9.953224410351898e-06,1.3314420691693634e-05,1.183811960065776e-05,1.0990199340046221e-05,1.2303473246501405e-05
unknown_alternate_angle_,mean,10,0.03663727510469296,0.04353651514180401,0.04427947093595503,0.05300740867708232,0.03750847798007024
unknown_alternate_angle_,mean,25,0.010296741550483702,0.014285681847302912,0.01490243380001068,0.01454948533584118,0.014936077063481809
unknown_alternate_angle_,mean,50,0.006455099467315674,0.008161264057838917,0.009415942108609677,0.006837908816733361,0.009118618414084912
unknown_alternate_angle_,mean,100,0.005423884342653751,0.00606310361864567,0.0071027726795125,0.00701364990947485,0.0064086751392436045
unknown_alternate_angle_,mean,200,0.004915111526367665,0.00551745386897564,0.006398250364029406,0.00636982005639076,0.005787325786478521
unknown_alternate_angle_,mean,500,0.0050446962076973936,0.0053739798494362835,0.006081366732008457,0.005239788905932904,0.00563249232884407
unknown_alternate_angle_,std,10,0.00016847050928473373,0.00020568141333679403,0.00019566635942842324,0.0002432448551695573,0.00018359012856832425
unknown_alternate_angle_,std,25,3.312419628589775e-05,4.8464267982112184e-05,5.293059224217142e-05,5.230086458587203e-05,5.6026431334393586e-05
unknown_alternate_angle_,std,50,1.6189204535544294e-05,2.0945257037562828e-05,2.6525158311783114e-05,1.7645929499675634e-05,2.5147525069299988e-05
unknown_alternate_angle_,std,100,1.2478154702603617e-05,1.3351604942230916e-05,1.8511593716735514e-05,1.6194550464692137e-05,1.590303978505976e-05
unknown_alternate_angle_,std,200,1.0041566423617878e-05,1.1929048531143778e-05,1.575325127743406e-05,1.4191677732969533e-05,1.3580652793277142e-05
unknown_alternate_angle_,std,500,1.0250424891037695e-05,1.047677568798963e-05,1.3363264893477349e-05,1.1178384376193011e-05,1.2035239246930417e-05


==> results/plots/vaes_latent/mse.csv <==
rotation,val_type,m,vae_mlp,vae_20,vae_32,vae_64,vae_128
,mean,10,0.07802898436784744,0.0772218406200409,0.08169779181480408,0.07782875001430511,0.07977212220430374
,mean,25,0.045879852026700974,0.04805668443441391,0.04746360704302788,0.048921357840299606,0.048739802092313766
,mean,50,0.025667473673820496,0.017052261158823967,0.020825764164328575,0.01990295946598053,0.017987508326768875
,mean,100,0.012132477015256882,0.006382987834513187,0.0068486458621919155,0.005959385074675083,0.005486893001943827
,mean,200,0.008700201287865639,0.004168821033090353,0.004102211911231279,0.003398565575480461,0.003150125965476036
,mean,500,0.007425328716635704,0.003817528486251831,0.003437110921368003,0.0028023403137922287,0.0025752536021173
,std,10,0.00032539624720811844,0.00029161253944039346,0.000299800056964159,0.0002961577661335468,0.0002955109067261219
,std,25,0.0003222765773534775,0.00032810024917125704,0.00030632760375738145,0.00031836848706007004,0.00030021777376532555
,std,50,0.00028583308681845665,0.00022624671459197998,0.00025165505707263946,0.0002580412849783897,0.00023165788501501084
,std,100,0.00018040595576167108,0.00010550265200436115,0.00010752580128610134,0.00010203794576227665,9.621409699320794e-05
,std,200,0.00011211110278964043,4.5188772492110727e-05,5.119691137224436e-05,3.822824452072382e-05,3.653382649645209e-05
,std,500,8.225074969232083e-05,3.681842237710953e-05,3.290295135229826e-05,2.3430571891367434e-05,2.2422366309911013e-05
known_angle_,mean,10,0.05954549089074135,0.05929642170667648,0.060152050107717514,0.05861655995249748,0.06013253703713417
known_angle_,mean,25,0.02862313576042652,0.027770694345235825,0.028914855793118477,0.028462819755077362,0.02832701988518238
known_angle_,mean,50,0.013480322435498238,0.008711150847375393,0.009388520382344723,0.008389323018491268,0.008359567262232304
known_angle_,mean,100,0.007178467698395252,0.003472196636721492,0.0033009895123541355,0.0025269577745348215,0.002770540537312627
known_angle_,mean,200,0.004956260789185762,0.0023709048982709646,0.002157681155949831,0.0017301567131653428,0.0015993190463632345
known_angle_,mean,500,0.004322792869061232,0.002093897433951497,0.0018452907679602504,0.0014850591542199254,0.0013658511452376842
known_angle_,std,10,0.0002999970689415932,0.00026257948949933054,0.0002650043927133083,0.0002615090273320675,0.0002565164864063263
known_angle_,std,25,0.00027083031833171847,0.0002472962439060211,0.0002460588328540325,0.00024499760940670966,0.0002365848980844021
known_angle_,std,50,0.0001931990683078766,0.00014703625813126565,0.00015385151840746403,0.00014898083172738553,0.00014218924567103387
known_angle_,std,100,0.00011746703647077084,6.721653509885073e-05,5.982979666441679e-05,4.99039888381958e-05,5.7459669187664984e-05
known_angle_,std,200,6.475557573139668e-05,3.1346736941486595e-05,2.9516632203012705e-05,2.0614739041775466e-05,2.0803366787731647e-05
known_angle_,std,500,4.61378414183855e-05,2.2903194185346365e-05,2.067058114334941e-05,1.332752057351172e-05,1.4589505735784768e-05
unknown_angle_,mean,10,0.08170725405216217,0.08249938488006592,0.08649007230997086,0.08507511764764786,0.08480949699878693
unknown_angle_,mean,25,0.05487791821360588,0.056733790785074234,0.05420800670981407,0.05699661374092102,0.05437523126602173
unknown_angle_,mean,50,0.03627152368426323,0.02827758528292179,0.030030615627765656,0.029267188161611557,0.027462569996714592
unknown_angle_,mean,100,0.022375313565135002,0.012843705713748932,0.013286004774272442,0.010944845154881477,0.010986598208546638
unknown_angle_,mean,200,0.014675905928015709,0.008129017427563667,0.007376416586339474,0.006384137086570263,0.006122909486293793
unknown_angle_,mean,500,0.012667573988437653,0.006346314214169979,0.005552483722567558,0.004592991899698973,0.004492176230996847
unknown_angle_,std,10,0.00029916016384959223,0.00028892161324620244,0.00030224815011024473,0.00030114656314253805,0.00028084080666303636
unknown_angle_,std,25,0.00031468920409679415,0.000311100110411644,0.0002990514412522316,0.0003073437139391899,0.0002966325357556343
unknown_angle_,std,50,0.00027925970032811166,0.0002534840442240238,0.00027212979272007944,0.00027183618396520615,0.00025294898077845576
unknown_angle_,std,100,0.00021708447486162185,0.00015534129925072194,0.000168128851801157,0.00014840063638985157,0.00014471709728240966
unknown_angle_,std,200,0.00013924701139330864,9.267065674066544e-05,9.09215398132801e-05,7.93199148029089e-05,7.330579217523336e-05
unknown_angle_,std,500,0.00011802094988524914,6.758605130016804e-05,6.250590085983276e-05,5.139824002981186e-05,4.891512915492058e-05
unknown_alternate_angle_,mean,10,0.07108014076948166,0.06960827857255936,0.0703185573220253,0.0692911297082901,0.07088072597980499
unknown_alternate_angle_,mean,25,0.04376688972115517,0.04138387367129326,0.04150593653321266,0.040556762367486954,0.0408967100083828
unknown_alternate_angle_,mean,50,0.025920413434505463,0.01930709183216095,0.01912812888622284,0.01715158298611641,0.017450211569666862
unknown_alternate_angle_,mean,100,0.0164116770029068,0.009089973755180836,0.008339300751686096,0.006707186810672283,0.0070374151691794395
unknown_alternate_angle_,mean,200,0.01171991415321827,0.006078622303903103,0.005208984948694706,0.004309953656047583,0.0042081307619810104
unknown_alternate_angle_,mean,500,0.010239969938993454,0.005112634040415287,0.004300026688724756,0.0035460712388157845,0.003325795056298375
unknown_alternate_angle_,std,10,0.0002867311239242554,0.0002550608292222023,0.00026614511385560037,0.0002615221589803696,0.00025623980909585955
unknown_alternate_angle_,std,25,0.00028661176562309263,0.00026347465813159943,0.0002674192748963833,0.000263977125287056,0.0002539961040019989
unknown_alternate_angle_,std,50,0.00023218700662255287,0.00019738314673304559,0.0002027764730155468,0.00019333671778440476,0.00018301483243703842
unknown_alternate_angle_,std,100,0.00016639670357108117,0.00011239583604037762,0.00010579290799796582,9.323946200311184e-05,9.26593504846096e-05
unknown_alternate_angle_,std,200,0.00011377336457371712,6.738138385117055e-05,5.642883479595184e-05,4.814659710973501e-05,4.614888224750757e-05
unknown_alternate_angle_,std,500,9.554948657751083e-05,5.183386616408825e-05,4.3418663553893564e-05,3.553704125806689e-05,3.3934556413441896e-05


==> results/plots/vaes_latent/psnr.csv <==
rotation,val_type,m,vae_mlp,vae_20,vae_32,vae_64,vae_128
,mean,10,11.521069526672363,11.457781791687012,11.202298164367676,11.414987564086914,11.305638313293457
,mean,25,14.849325180053711,14.54407787322998,14.45571231842041,14.335443496704102,14.157954216003418
,mean,50,18.695178985595703,20.894346237182617,20.02092742919922,20.518007278442383,20.75477409362793
,mean,100,21.600814819335938,24.155147552490234,24.01814842224121,24.64990997314453,24.968320846557617
,mean,200,22.402339935302734,25.105731964111328,25.313663482666016,25.93491554260254,26.23590660095215
,mean,500,22.7678165435791,25.347612380981445,25.774736404418945,26.472936630249023,26.826534271240234
,std,10,0.021090247631073,0.017895528078079224,0.017639563083648682,0.017400648593902588,0.01751874089241028
,std,25,0.040667757987976075,0.039312095642089845,0.0371178650856018,0.03741515636444092,0.033518908023834226
,std,50,0.05187341213226318,0.053070573806762694,0.054795875549316406,0.056884145736694335,0.05447995662689209
,std,100,0.0430560302734375,0.03873538732528686,0.04025411128997803,0.039415948390960694,0.038556060791015624
,std,200,0.0382188081741333,0.03281259059906006,0.032847809791564944,0.030881867408752442,0.0298824667930603
,std,500,0.03566711902618408,0.031179122924804688,0.03048389434814453,0.02833897352218628,0.027400529384613036
known_angle_,mean,10,12.899612426757812,12.743280410766602,12.673908233642578,12.788700103759766,12.643569946289062
known_angle_,mean,25,17.907548904418945,17.846071243286133,17.516719818115234,17.577587127685547,17.447063446044922
known_angle_,mean,50,21.967649459838867,24.263256072998047,24.100996017456055,24.72137451171875,24.573911666870117
known_angle_,mean,100,24.04958152770996,26.948274612426758,27.17676544189453,28.063405990600586,27.98453712463379
known_angle_,mean,200,24.890064239501953,27.8164119720459,28.2515869140625,28.92435073852539,29.251474380493164
known_angle_,mean,500,25.20516586303711,28.17182731628418,28.6737003326416,29.389612197875977,29.730228424072266
known_angle_,std,10,0.0257881498336792,0.021615405082702637,0.021375558376312255,0.021367292404174804,0.020603880882263184
known_angle_,std,25,0.052251672744750975,0.050885281562805175,0.04928828716278076,0.04918269157409668,0.04718288898468018
known_angle_,std,50,0.052577214241027834,0.05250932216644287,0.054219632148742675,0.05390410423278809,0.053259420394897464
known_angle_,std,100,0.04454784393310547,0.039438989162445065,0.039438774585723875,0.036378109455108644,0.03783355712890625
known_angle_,std,200,0.03953076124191284,0.03521104335784912,0.034486873149871825,0.031995024681091305,0.030701379776000976
known_angle_,std,500,0.03785567760467529,0.034062235355377196,0.03284280300140381,0.03065138339996338,0.029183704853057862
unknown_angle_,mean,10,11.215296745300293,11.125650405883789,10.918269157409668,10.99091625213623,10.974602699279785
unknown_angle_,mean,25,13.673324584960938,13.411893844604492,13.577728271484375,13.332643508911133,13.53931999206543
unknown_angle_,mean,50,16.237960815429688,17.858591079711914,17.718830108642578,17.958538055419922,18.115718841552734
unknown_angle_,mean,100,18.741865158081055,21.581729888916016,21.67772102355957,22.581436157226562,22.516069412231445
unknown_angle_,mean,200,20.292688369750977,23.084999084472656,23.574752807617188,24.13138771057129,24.24346923828125
unknown_angle_,mean,500,20.814159393310547,23.884199142456055,24.454883575439453,25.144941329956055,25.171552658081055
unknown_angle_,std,10,0.018275614976882935,0.016606068611145018,0.016535396575927733,0.016443488597869874,0.01566444754600525
unknown_angle_,std,25,0.03577555894851685,0.033780534267425534,0.03254341840744018,0.032324860095977785,0.032202353477478025
unknown_angle_,std,50,0.045973200798034665,0.0516363525390625,0.05305887699127197,0.05451866149902344,0.05284419536590576
unknown_angle_,std,100,0.047844033241271976,0.04880787849426269,0.05055145263671875,0.049915952682495116,0.04976638793945312
unknown_angle_,std,200,0.0439516544342041,0.043688688278198246,0.04312535285949707,0.04202270984649658,0.04150187969207764
unknown_angle_,std,500,0.04230523109436035,0.04077020645141602,0.03963787794113159,0.03799939155578613,0.03711867094039917
unknown_alternate_angle_,mean,10,11.880239486694336,11.884662628173828,11.860786437988281,11.920985221862793,11.797911643981934
unknown_alternate_angle_,mean,25,14.864242553710938,15.047004699707031,15.02938461303711,15.13696575164795,14.944296836853027
unknown_alternate_angle_,mean,50,17.938562393188477,19.579788208007812,19.736692428588867,20.342987060546875,19.97640609741211
unknown_alternate_angle_,mean,100,19.939172744750977,22.72711181640625,23.056419372558594,24.00174903869629,23.692363739013672
unknown_alternate_angle_,mean,200,21.23275375366211,24.06542205810547,24.59241485595703,25.312803268432617,25.36368179321289
unknown_alternate_angle_,mean,500,21.703510284423828,24.62044906616211,25.255496978759766,25.951358795166016,26.16588592529297
unknown_alternate_angle_,std,10,0.01974138617515564,0.017159043550491332,0.017700448036193847,0.017599620819091798,0.016893783807754515
unknown_alternate_angle_,std,25,0.03816550016403198,0.037259738445281985,0.03682039499282837,0.03705237627029419,0.03402054786682129
unknown_alternate_angle_,std,50,0.04667088508605957,0.04919430255889892,0.04982790946960449,0.050310583114624025,0.04783460140228271
unknown_alternate_angle_,std,100,0.04469165802001953,0.04401012420654297,0.042732248306274416,0.04156655311584473,0.04083999156951904
unknown_alternate_angle_,std,200,0.04274270057678223,0.04008455753326416,0.03813398838043213,0.03654672145843506,0.035477478504180905
unknown_alternate_angle_,std,500,0.04154192447662353,0.03842246294021606,0.03659580945968628,0.03440909147262573,0.033013916015625


==> results/plots/vaes_latent/time.csv <==
rotation,val_type,m,vae_mlp,vae_20,vae_32,vae_64,vae_128
,mean,10,0.07356699655056002,0.053996895289421046,0.07861149947643273,0.09002144865989689,0.06399567635059356
,mean,25,0.06774372251033782,0.06058864469528204,0.061748276901245146,0.05850524721145623,0.07220714740753176
,mean,50,0.08174117226600648,0.05315355560779564,0.05493968245983122,0.05872923796176909,0.06494388120174406
,mean,100,0.06709274342060093,0.07617297170162204,0.054035596799850504,0.05617493176460268,0.06746821560859671
,mean,200,0.06857210121154783,0.06412033419609067,0.05743495826721187,0.08468043692111964,0.06770332493782036
,mean,500,0.07586783249378201,0.06158447897434234,0.07271197288036346,0.06503718194961544,0.066190063905716
,std,10,,,,,
,std,25,,,,,
,std,50,,,,,
,std,100,,,,,
,std,200,,,,,
,std,500,,,,,
known_angle_,mean,10,0.08767442662715912,0.06755070843696598,0.07325471968650815,0.0755602195262909,0.07250079500675205
known_angle_,mean,25,0.0617788989067078,0.08694170081615453,0.08055575351715087,0.0697899798870087,0.060370037674903905
known_angle_,mean,50,0.05956219377517699,0.05455780246257781,0.07339902560710901,0.06977092127799985,0.0629708343029022
known_angle_,mean,100,0.06029444739818574,0.06464479217529297,0.058592736077308666,0.054733570122718775,0.06026217019557952
known_angle_,mean,200,0.05975068316459652,0.05179801928997038,0.06041556749343871,0.06447038583755497,0.08841559839248656
known_angle_,mean,500,0.05876067516803742,0.08381796653270723,0.06412262439727791,0.06086120684146884,0.06341664690971373
known_angle_,std,10,,,,,
known_angle_,std,25,,,,,
known_angle_,std,50,,,,,
known_angle_,std,100,,,,,
known_angle_,std,200,,,,,
known_angle_,std,500,,,,,
unknown_angle_,mean,10,0.055903978776931776,0.07073125455379481,0.05487019364833833,0.05935461688041685,0.06836320707798006
unknown_angle_,mean,25,0.0651605077981949,0.0572625061511993,0.08784776518344876,0.07556441459655754,0.08647298138141633
unknown_angle_,mean,50,0.06256332902908325,0.07017224328517917,0.08382682859897622,0.07173222496509554,0.06723029930591588
unknown_angle_,mean,100,0.06220950531959537,0.07253996429443366,0.053084345602989205,0.05759138271808626,0.07087668883800503
unknown_angle_,mean,200,0.06301932034492494,0.07191360974311833,0.0605157435655594,0.06068089330196383,0.08696142027378079
unknown_angle_,mean,500,0.05756329150199889,0.08683782148361201,0.0661086243629455,0.06637562723159789,0.06878385968208324
unknown_angle_,std,10,,,,,
unknown_angle_,std,25,,,,,
unknown_angle_,std,50,,,,,
unknown_angle_,std,100,,,,,
unknown_angle_,std,200,,,,,
unknown_angle_,std,500,,,,,
unknown_alternate_angle_,mean,10,0.06854916362762452,0.08110774993896486,0.07896214039325716,0.09662315969467165,0.07284800915718084
unknown_alternate_angle_,mean,25,0.07180218973159787,0.0938634478569031,0.09503118104934696,0.08836513576507563,0.08741590960025789
unknown_alternate_angle_,mean,50,0.06664393026828766,0.08049666631221772,0.09030620591640474,0.07056349558830262,0.08914882044792165
unknown_alternate_angle_,mean,100,0.06642827467918401,0.07553570678234105,0.09004150066375728,0.09259476165771478,0.08110019664764404
unknown_alternate_angle_,mean,200,0.07221106910705564,0.07695390758514412,0.08881589574813847,0.09722412440776826,0.08601074914932254
unknown_alternate_angle_,mean,500,0.07092284486293791,0.07838319671154018,0.09041372218132024,0.09074840650558474,0.08395757710933675
unknown_alternate_angle_,std,10,,,,,
unknown_alternate_angle_,std,25,,,,,
unknown_alternate_angle_,std,50,,,,,
unknown_alternate_angle_,std,100,,,,,
unknown_alternate_angle_,std,200,,,,,
unknown_alternate_angle_,std,500,,,,,


==> results/plots/vaes_latent_short/conv_iter.csv <==
rotation,val_type,m,vae_mlp,vae_20,vae_128
,mean,10,tensor(268.6992),tensor(282.1713),tensor(302.5327)
,mean,25,tensor(76.0968),tensor(81.4517),tensor(102.3968)
,mean,50,tensor(49.4886),tensor(47.0769),tensor(47.7426)
,mean,100,tensor(41.1722),tensor(39.1323),tensor(38.6949)
,mean,200,tensor(37.9463),tensor(34.5357),tensor(34.7979)
,mean,500,tensor(36.2380),tensor(33.4998),tensor(33.1049)
,std,10,tensor(1.1749),tensor(1.2267),tensor(1.1850)
,std,25,tensor(0.2256),tensor(0.2565),tensor(0.3612)
,std,50,tensor(0.1104),tensor(0.0987),tensor(0.1149)
,std,100,tensor(0.0798),tensor(0.0715),tensor(0.0803)
,std,200,tensor(0.0701),tensor(0.0620),tensor(0.0691)
,std,500,tensor(0.0659),tensor(0.0570),tensor(0.0627)
known_angle_,mean,10,tensor(153.0855),tensor(196.1680),tensor(210.0741)
known_angle_,mean,25,tensor(50.6892),tensor(53.4257),tensor(53.1250)
known_angle_,mean,50,tensor(37.4139),tensor(37.4016),tensor(37.1691)
known_angle_,mean,100,tensor(33.2455),tensor(31.5240),tensor(30.5412)
known_angle_,mean,200,tensor(30.6581),tensor(28.8059),tensor(27.9523)
known_angle_,mean,500,tensor(29.9100),tensor(27.8818),tensor(26.9611)
known_angle_,std,10,tensor(0.7715),tensor(1.0938),tensor(1.1647)
known_angle_,std,25,tensor(0.1362),tensor(0.1498),tensor(0.1651)
known_angle_,std,50,tensor(0.0863),tensor(0.0862),tensor(0.0923)
known_angle_,std,100,tensor(0.0706),tensor(0.0663),tensor(0.0693)
known_angle_,std,200,tensor(0.0620),tensor(0.0585),tensor(0.0617)
known_angle_,std,500,tensor(0.0590),tensor(0.0538),tensor(0.0578)
unknown_angle_,mean,10,tensor(285.5574),tensor(266.3244),tensor(261.8145)
unknown_angle_,mean,25,tensor(85.0317),tensor(94.5110),tensor(103.9956)
unknown_angle_,mean,50,tensor(55.1753),tensor(53.5068),tensor(54.6520)
unknown_angle_,mean,100,tensor(43.9335),tensor(44.1580),tensor(43.0445)
unknown_angle_,mean,200,tensor(40.2380),tensor(37.1707),tensor(37.2209)
unknown_angle_,mean,500,tensor(37.8162),tensor(35.5167),tensor(34.9177)
unknown_angle_,std,10,tensor(1.1659),tensor(1.3295),tensor(1.3117)
unknown_angle_,std,25,tensor(0.3025),tensor(0.3602),tensor(0.4212)
unknown_angle_,std,50,tensor(0.1677),tensor(0.1579),tensor(0.1744)
unknown_angle_,std,100,tensor(0.1084),tensor(0.1127),tensor(0.1144)
unknown_angle_,std,200,tensor(0.0964),tensor(0.0880),tensor(0.0970)
unknown_angle_,std,500,tensor(0.0879),tensor(0.0829),tensor(0.0858)
unknown_alternate_angle_,mean,10,tensor(263.0571),tensor(269.5500),tensor(263.3069)
unknown_alternate_angle_,mean,25,tensor(74.1042),tensor(80.2706),tensor(85.2974)
unknown_alternate_angle_,mean,50,tensor(47.7983),tensor(50.6550),tensor(50.8041)
unknown_alternate_angle_,mean,100,tensor(39.4535),tensor(38.3267),tensor(38.5776)
unknown_alternate_angle_,mean,200,tensor(34.9764),tensor(33.9124),tensor(33.5676)
unknown_alternate_angle_,mean,500,tensor(33.6168),tensor(32.4625),tensor(31.8982)
unknown_alternate_angle_,std,10,tensor(1.2253),tensor(1.2632),tensor(1.2398)
unknown_alternate_angle_,std,25,tensor(0.2394),tensor(0.2637),tensor(0.3187)
unknown_alternate_angle_,std,50,tensor(0.1234),tensor(0.1327),tensor(0.1442)
unknown_alternate_angle_,std,100,tensor(0.0931),tensor(0.0892),tensor(0.0958)
unknown_alternate_angle_,std,200,tensor(0.0747),tensor(0.0728),tensor(0.0787)
unknown_alternate_angle_,std,500,tensor(0.0703),tensor(0.0673),tensor(0.0706)


==> results/plots/vaes_latent_short/conv_points.csv <==
rotation,val_type,m,vae_mlp,vae_20,vae_128
,mean,10,tensor(0.5987),tensor(0.2890),tensor(0.1072)
,mean,25,tensor(1.),tensor(1.),tensor(1.)
,mean,50,tensor(1.),tensor(1.),tensor(1.)
,mean,100,tensor(1.),tensor(1.),tensor(1.)
,mean,200,tensor(1.),tensor(1.),tensor(1.)
,mean,500,tensor(1.),tensor(1.),tensor(1.)
,std,10,,,
,std,25,,,
,std,50,,,
,std,100,,,
,std,200,,,
,std,500,,,
known_angle_,mean,10,tensor(0.9973),tensor(0.9377),tensor(0.8827)
known_angle_,mean,25,tensor(1.),tensor(1.),tensor(1.)
known_angle_,mean,50,tensor(1.),tensor(1.),tensor(1.)
known_angle_,mean,100,tensor(1.),tensor(1.),tensor(1.)
known_angle_,mean,200,tensor(1.),tensor(1.),tensor(1.)
known_angle_,mean,500,tensor(1.),tensor(1.),tensor(1.)
known_angle_,std,10,,,
known_angle_,std,25,,,
known_angle_,std,50,,,
known_angle_,std,100,,,
known_angle_,std,200,,,
known_angle_,std,500,,,
unknown_angle_,mean,10,tensor(0.3701),tensor(0.1677),tensor(0.0965)
unknown_angle_,mean,25,tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,mean,50,tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,mean,100,tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,mean,200,tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,mean,500,tensor(1.),tensor(1.),tensor(1.)
unknown_angle_,std,10,,,
unknown_angle_,std,25,,,
unknown_angle_,std,50,,,
unknown_angle_,std,100,,,
unknown_angle_,std,200,,,
unknown_angle_,std,500,,,
unknown_alternate_angle_,mean,10,tensor(0.6498),tensor(0.4147),tensor(0.1388)
unknown_alternate_angle_,mean,25,tensor(1.),tensor(1.),tensor(1.)
unknown_alternate_angle_,mean,50,tensor(1.),tensor(1.),tensor(1.)
unknown_alternate_angle_,mean,100,tensor(1.),tensor(1.),tensor(1.)
unknown_alternate_angle_,mean,200,tensor(1.),tensor(1.),tensor(1.)
unknown_alternate_angle_,mean,500,tensor(1.),tensor(1.),tensor(1.)
unknown_alternate_angle_,std,10,,,
unknown_alternate_angle_,std,25,,,
unknown_alternate_angle_,std,50,,,
unknown_alternate_angle_,std,100,,,
unknown_alternate_angle_,std,200,,,
unknown_alternate_angle_,std,500,,,


==> results/plots/vaes_latent_short/conv_sec.csv <==
rotation,val_type,m,vae_mlp,vae_20,vae_128
,mean,10,0.038699266466422216,0.030445875958266134,0.03848922925689326
,mean,25,0.009010241722240448,0.00994307012009859,0.014925729041955481
,mean,50,0.007030131323924063,0.004767458587315083,0.006328940065791609
,mean,100,0.005731146023972035,0.005515228843252659,0.005178677809159755
,mean,200,0.005303230864238738,0.004568823124577999,0.004943328644165993
,mean,500,0.005283233081152439,0.004326810039167405,0.004441139509720803
,std,10,0.000168984599144236,0.00013174745407996762,0.00015269137991921278
,std,25,2.6400797559162357e-05,3.068349359603209e-05,5.162683583515163e-05
,std,50,1.5614608627065948e-05,9.621721585153688e-06,1.4291826982028775e-05
,std,100,1.069663591792266e-05,9.628911151089943e-06,1.0230456402187858e-05
,std,200,9.530313905353476e-06,7.9203084492909e-06,9.370471989324096e-06
,std,500,9.424373165969789e-06,7.050504386411435e-06,8.071238767675671e-06
known_angle_,mean,10,0.02455835138611338,0.026046250206752674,0.029358549941395046
known_angle_,mean,25,0.006315657046627997,0.009372915729172229,0.005747369638414383
known_angle_,mean,50,0.004225250467534064,0.004152312199680804,0.004557133961367607
known_angle_,mean,100,0.004384479402287006,0.004154106404073239,0.0034199189533042906
known_angle_,mean,200,0.004185210282971859,0.003122158663859367,0.005243815997612475
known_angle_,mean,500,0.003531185226361751,0.004379212467920781,0.0032067772422289856
known_angle_,std,10,0.0001309094833077991,0.000145522554875941,0.0001704294496108467
known_angle_,std,25,1.6564866052148527e-05,2.5656157660205932e-05,1.7219472565332737e-05
known_angle_,std,50,9.375104069037965e-06,9.290101297011834e-06,1.1171197507465519e-05
known_angle_,std,100,9.0492867677188e-06,8.538137796935273e-06,7.847019366843845e-06
known_angle_,std,200,8.012624803912422e-06,6.069187935739083e-06,1.1092451877074624e-05
known_angle_,std,500,6.638116794081646e-06,8.42118471012908e-06,6.631161633906987e-06
unknown_angle_,mean,10,0.031589887706584725,0.03761488367291382,0.03596717652088621
unknown_angle_,mean,25,0.010582235400733947,0.011398367764065265,0.01816339794237375
unknown_angle_,mean,50,0.0067261192339992506,0.007530391811664106,0.0074484274613761895
unknown_angle_,mean,100,0.005370643929603099,0.006322919126877785,0.006158698726468087
unknown_angle_,mean,200,0.004881928171670436,0.005486897254080771,0.006591517119183539
unknown_angle_,mean,500,0.004223599276371002,0.0054524132192707055,0.005052040706951617
unknown_angle_,std,10,0.0001321089968275473,0.00018758886944108484,0.00017927524021243358
unknown_angle_,std,25,3.7675393354855525e-05,4.109132926764682e-05,7.199133100610834e-05
unknown_angle_,std,50,2.006359907549455e-05,2.206631470680411e-05,2.336198469969853e-05
unknown_angle_,std,100,1.3131407640943782e-05,1.5799726126540226e-05,1.5947622334803633e-05
unknown_angle_,std,200,1.1690018140490974e-05,1.250605281062245e-05,1.5529188325495962e-05
unknown_angle_,std,500,9.953224410351898e-06,1.3314420691693634e-05,1.2303473246501405e-05
unknown_alternate_angle_,mean,10,0.03663727510469296,0.04353651514180401,0.03750847798007024
unknown_alternate_angle_,mean,25,0.010296741550483702,0.014285681847302912,0.014936077063481809
unknown_alternate_angle_,mean,50,0.006455099467315674,0.008161264057838917,0.009118618414084912
unknown_alternate_angle_,mean,100,0.005423884342653751,0.00606310361864567,0.0064086751392436045
unknown_alternate_angle_,mean,200,0.004915111526367665,0.00551745386897564,0.005787325786478521
unknown_alternate_angle_,mean,500,0.0050446962076973936,0.0053739798494362835,0.00563249232884407
unknown_alternate_angle_,std,10,0.00016847050928473373,0.00020568141333679403,0.00018359012856832425
unknown_alternate_angle_,std,25,3.312419628589775e-05,4.8464267982112184e-05,5.6026431334393586e-05
unknown_alternate_angle_,std,50,1.6189204535544294e-05,2.0945257037562828e-05,2.5147525069299988e-05
unknown_alternate_angle_,std,100,1.2478154702603617e-05,1.3351604942230916e-05,1.590303978505976e-05
unknown_alternate_angle_,std,200,1.0041566423617878e-05,1.1929048531143778e-05,1.3580652793277142e-05
unknown_alternate_angle_,std,500,1.0250424891037695e-05,1.047677568798963e-05,1.2035239246930417e-05


==> results/plots/vaes_latent_short/mse.csv <==
rotation,val_type,m,vae_mlp,vae_20,vae_128
,mean,10,0.07802898436784744,0.0772218406200409,0.07977212220430374
,mean,25,0.045879852026700974,0.04805668443441391,0.048739802092313766
,mean,50,0.025667473673820496,0.017052261158823967,0.017987508326768875
,mean,100,0.012132477015256882,0.006382987834513187,0.005486893001943827
,mean,200,0.008700201287865639,0.004168821033090353,0.003150125965476036
,mean,500,0.007425328716635704,0.003817528486251831,0.0025752536021173
,std,10,0.00032539624720811844,0.00029161253944039346,0.0002955109067261219
,std,25,0.0003222765773534775,0.00032810024917125704,0.00030021777376532555
,std,50,0.00028583308681845665,0.00022624671459197998,0.00023165788501501084
,std,100,0.00018040595576167108,0.00010550265200436115,9.621409699320794e-05
,std,200,0.00011211110278964043,4.5188772492110727e-05,3.653382649645209e-05
,std,500,8.225074969232083e-05,3.681842237710953e-05,2.2422366309911013e-05
known_angle_,mean,10,0.05954549089074135,0.05929642170667648,0.06013253703713417
known_angle_,mean,25,0.02862313576042652,0.027770694345235825,0.02832701988518238
known_angle_,mean,50,0.013480322435498238,0.008711150847375393,0.008359567262232304
known_angle_,mean,100,0.007178467698395252,0.003472196636721492,0.002770540537312627
known_angle_,mean,200,0.004956260789185762,0.0023709048982709646,0.0015993190463632345
known_angle_,mean,500,0.004322792869061232,0.002093897433951497,0.0013658511452376842
known_angle_,std,10,0.0002999970689415932,0.00026257948949933054,0.0002565164864063263
known_angle_,std,25,0.00027083031833171847,0.0002472962439060211,0.0002365848980844021
known_angle_,std,50,0.0001931990683078766,0.00014703625813126565,0.00014218924567103387
known_angle_,std,100,0.00011746703647077084,6.721653509885073e-05,5.7459669187664984e-05
known_angle_,std,200,6.475557573139668e-05,3.1346736941486595e-05,2.0803366787731647e-05
known_angle_,std,500,4.61378414183855e-05,2.2903194185346365e-05,1.4589505735784768e-05
unknown_angle_,mean,10,0.08170725405216217,0.08249938488006592,0.08480949699878693
unknown_angle_,mean,25,0.05487791821360588,0.056733790785074234,0.05437523126602173
unknown_angle_,mean,50,0.03627152368426323,0.02827758528292179,0.027462569996714592
unknown_angle_,mean,100,0.022375313565135002,0.012843705713748932,0.010986598208546638
unknown_angle_,mean,200,0.014675905928015709,0.008129017427563667,0.006122909486293793
unknown_angle_,mean,500,0.012667573988437653,0.006346314214169979,0.004492176230996847
unknown_angle_,std,10,0.00029916016384959223,0.00028892161324620244,0.00028084080666303636
unknown_angle_,std,25,0.00031468920409679415,0.000311100110411644,0.0002966325357556343
unknown_angle_,std,50,0.00027925970032811166,0.0002534840442240238,0.00025294898077845576
unknown_angle_,std,100,0.00021708447486162185,0.00015534129925072194,0.00014471709728240966
unknown_angle_,std,200,0.00013924701139330864,9.267065674066544e-05,7.330579217523336e-05
unknown_angle_,std,500,0.00011802094988524914,6.758605130016804e-05,4.891512915492058e-05
unknown_alternate_angle_,mean,10,0.07108014076948166,0.06960827857255936,0.07088072597980499
unknown_alternate_angle_,mean,25,0.04376688972115517,0.04138387367129326,0.0408967100083828
unknown_alternate_angle_,mean,50,0.025920413434505463,0.01930709183216095,0.017450211569666862
unknown_alternate_angle_,mean,100,0.0164116770029068,0.009089973755180836,0.0070374151691794395
unknown_alternate_angle_,mean,200,0.01171991415321827,0.006078622303903103,0.0042081307619810104
unknown_alternate_angle_,mean,500,0.010239969938993454,0.005112634040415287,0.003325795056298375
unknown_alternate_angle_,std,10,0.0002867311239242554,0.0002550608292222023,0.00025623980909585955
unknown_alternate_angle_,std,25,0.00028661176562309263,0.00026347465813159943,0.0002539961040019989
unknown_alternate_angle_,std,50,0.00023218700662255287,0.00019738314673304559,0.00018301483243703842
unknown_alternate_angle_,std,100,0.00016639670357108117,0.00011239583604037762,9.26593504846096e-05
unknown_alternate_angle_,std,200,0.00011377336457371712,6.738138385117055e-05,4.614888224750757e-05
unknown_alternate_angle_,std,500,9.554948657751083e-05,5.183386616408825e-05,3.3934556413441896e-05


==> results/plots/vaes_latent_short/psnr.csv <==
rotation,val_type,m,vae_mlp,vae_20,vae_128
,mean,10,11.521069526672363,11.457781791687012,11.305638313293457
,mean,25,14.849325180053711,14.54407787322998,14.157954216003418
,mean,50,18.695178985595703,20.894346237182617,20.75477409362793
,mean,100,21.600814819335938,24.155147552490234,24.968320846557617
,mean,200,22.402339935302734,25.105731964111328,26.23590660095215
,mean,500,22.7678165435791,25.347612380981445,26.826534271240234
,std,10,0.021090247631073,0.017895528078079224,0.01751874089241028
,std,25,0.040667757987976075,0.039312095642089845,0.033518908023834226
,std,50,0.05187341213226318,0.053070573806762694,0.05447995662689209
,std,100,0.0430560302734375,0.03873538732528686,0.038556060791015624
,std,200,0.0382188081741333,0.03281259059906006,0.0298824667930603
,std,500,0.03566711902618408,0.031179122924804688,0.027400529384613036
known_angle_,mean,10,12.899612426757812,12.743280410766602,12.643569946289062
known_angle_,mean,25,17.907548904418945,17.846071243286133,17.447063446044922
known_angle_,mean,50,21.967649459838867,24.263256072998047,24.573911666870117
known_angle_,mean,100,24.04958152770996,26.948274612426758,27.98453712463379
known_angle_,mean,200,24.890064239501953,27.8164119720459,29.251474380493164
known_angle_,mean,500,25.20516586303711,28.17182731628418,29.730228424072266
known_angle_,std,10,0.0257881498336792,0.021615405082702637,0.020603880882263184
known_angle_,std,25,0.052251672744750975,0.050885281562805175,0.04718288898468018
known_angle_,std,50,0.052577214241027834,0.05250932216644287,0.053259420394897464
known_angle_,std,100,0.04454784393310547,0.039438989162445065,0.03783355712890625
known_angle_,std,200,0.03953076124191284,0.03521104335784912,0.030701379776000976
known_angle_,std,500,0.03785567760467529,0.034062235355377196,0.029183704853057862
unknown_angle_,mean,10,11.215296745300293,11.125650405883789,10.974602699279785
unknown_angle_,mean,25,13.673324584960938,13.411893844604492,13.53931999206543
unknown_angle_,mean,50,16.237960815429688,17.858591079711914,18.115718841552734
unknown_angle_,mean,100,18.741865158081055,21.581729888916016,22.516069412231445
unknown_angle_,mean,200,20.292688369750977,23.084999084472656,24.24346923828125
unknown_angle_,mean,500,20.814159393310547,23.884199142456055,25.171552658081055
unknown_angle_,std,10,0.018275614976882935,0.016606068611145018,0.01566444754600525
unknown_angle_,std,25,0.03577555894851685,0.033780534267425534,0.032202353477478025
unknown_angle_,std,50,0.045973200798034665,0.0516363525390625,0.05284419536590576
unknown_angle_,std,100,0.047844033241271976,0.04880787849426269,0.04976638793945312
unknown_angle_,std,200,0.0439516544342041,0.043688688278198246,0.04150187969207764
unknown_angle_,std,500,0.04230523109436035,0.04077020645141602,0.03711867094039917
unknown_alternate_angle_,mean,10,11.880239486694336,11.884662628173828,11.797911643981934
unknown_alternate_angle_,mean,25,14.864242553710938,15.047004699707031,14.944296836853027
unknown_alternate_angle_,mean,50,17.938562393188477,19.579788208007812,19.97640609741211
unknown_alternate_angle_,mean,100,19.939172744750977,22.72711181640625,23.692363739013672
unknown_alternate_angle_,mean,200,21.23275375366211,24.06542205810547,25.36368179321289
unknown_alternate_angle_,mean,500,21.703510284423828,24.62044906616211,26.16588592529297
unknown_alternate_angle_,std,10,0.01974138617515564,0.017159043550491332,0.016893783807754515
unknown_alternate_angle_,std,25,0.03816550016403198,0.037259738445281985,0.03402054786682129
unknown_alternate_angle_,std,50,0.04667088508605957,0.04919430255889892,0.04783460140228271
unknown_alternate_angle_,std,100,0.04469165802001953,0.04401012420654297,0.04083999156951904
unknown_alternate_angle_,std,200,0.04274270057678223,0.04008455753326416,0.035477478504180905
unknown_alternate_angle_,std,500,0.04154192447662353,0.03842246294021606,0.033013916015625


==> results/plots/vaes_latent_short/time.csv <==
rotation,val_type,m,vae_mlp,vae_20,vae_128
,mean,10,0.07356699655056002,0.053996895289421046,0.06399567635059356
,mean,25,0.06774372251033782,0.06058864469528204,0.07220714740753176
,mean,50,0.08174117226600648,0.05315355560779564,0.06494388120174406
,mean,100,0.06709274342060093,0.07617297170162204,0.06746821560859671
,mean,200,0.06857210121154783,0.06412033419609067,0.06770332493782036
,mean,500,0.07586783249378201,0.06158447897434234,0.066190063905716
,std,10,,,
,std,25,,,
,std,50,,,
,std,100,,,
,std,200,,,
,std,500,,,
known_angle_,mean,10,0.08767442662715912,0.06755070843696598,0.07250079500675205
known_angle_,mean,25,0.0617788989067078,0.08694170081615453,0.060370037674903905
known_angle_,mean,50,0.05956219377517699,0.05455780246257781,0.0629708343029022
known_angle_,mean,100,0.06029444739818574,0.06464479217529297,0.06026217019557952
known_angle_,mean,200,0.05975068316459652,0.05179801928997038,0.08841559839248656
known_angle_,mean,500,0.05876067516803742,0.08381796653270723,0.06341664690971373
known_angle_,std,10,,,
known_angle_,std,25,,,
known_angle_,std,50,,,
known_angle_,std,100,,,
known_angle_,std,200,,,
known_angle_,std,500,,,
unknown_angle_,mean,10,0.055903978776931776,0.07073125455379481,0.06836320707798006
unknown_angle_,mean,25,0.0651605077981949,0.0572625061511993,0.08647298138141633
unknown_angle_,mean,50,0.06256332902908325,0.07017224328517917,0.06723029930591588
unknown_angle_,mean,100,0.06220950531959537,0.07253996429443366,0.07087668883800503
unknown_angle_,mean,200,0.06301932034492494,0.07191360974311833,0.08696142027378079
unknown_angle_,mean,500,0.05756329150199889,0.08683782148361201,0.06878385968208324
unknown_angle_,std,10,,,
unknown_angle_,std,25,,,
unknown_angle_,std,50,,,
unknown_angle_,std,100,,,
unknown_angle_,std,200,,,
unknown_angle_,std,500,,,
unknown_alternate_angle_,mean,10,0.06854916362762452,0.08110774993896486,0.07284800915718084
unknown_alternate_angle_,mean,25,0.07180218973159787,0.0938634478569031,0.08741590960025789
unknown_alternate_angle_,mean,50,0.06664393026828766,0.08049666631221772,0.08914882044792165
unknown_alternate_angle_,mean,100,0.06642827467918401,0.07553570678234105,0.08110019664764404
unknown_alternate_angle_,mean,200,0.07221106910705564,0.07695390758514412,0.08601074914932254
unknown_alternate_angle_,mean,500,0.07092284486293791,0.07838319671154018,0.08395757710933675
unknown_alternate_angle_,std,10,,,
unknown_alternate_angle_,std,25,,,
unknown_alternate_angle_,std,50,,,
unknown_alternate_angle_,std,100,,,
unknown_alternate_angle_,std,200,,,
unknown_alternate_angle_,std,500,,,

